Translating Natural Language to Strategic Temporal Specifications via LLMs

A rigorous formalization of system requirements is a fundamental prerequisite for the verification of Multi-Agent Systems (MAS). However, writing correct formal specifications is well known as an error-prone, time-consuming, and expertise-intensive task. This difficulty is further accentuated in MAS, where requirements must capture strategic abilities and temporal objectives. At present, there is no established methodology for deriving MAS specifications from natural language. We present a framework for translating Natural Language descriptions of strategic requirements into well-formed ATL/ATL* formulas using Large Language Models (LLMs). Since no available dataset supports supervised learning for the NL-to-ATL/ATL* translation task, we create and curate a novel expert-validated dataset, employed for training and evaluating fine-tuned models. On a held-out test set, evaluated under the LLM judge that best agrees with expert annotations, in-domain fine-tuning of small open-weight models (3 - 7B parameters) matches strong few-shot proprietary API baselines. Our best fine-tuned system reaches 0.84 semantic accuracy, statistically on par with 0.86 for the strongest few-shot proprietary baseline, while keeping requirements on-premises. We further find that judge reliability is inverse to generator strength. The open-weight Llama-3.3-70B tracks human verdicts most closely, whereas the strongest proprietary models are the least reliable judges, over-rejecting faithful paraphrases of the reference. To assess the practical applicability of the generated specifications, we embed our tool to an existing strategic logics model checker, enabling non-expert users to specify strategic properties in natural language.

==> current.txt <==
Translating Natural Language to Strategic Temporal
Specifications via LLMs
Marco Aruta1 , Francesco Improta2 , Vadim Malvone2 , Aniello Murano1 , and Vladana
Perlić2
1

2

University of Naples Federico II, Naples, Italy
LTCI, Télécom Paris, Institut Polytechnique de Paris, Palaiseau, France

Abstract. A rigorous formalization of system requirements is a fundamental
prerequisite for the verification of Multi-Agent Systems (MAS). However, writing
correct formal specifications is well known as an error-prone, time-consuming,
and expertise-intensive task. This difficulty is further accentuated in MAS, where
requirements must capture strategic abilities and temporal objectives. At present,
there is no established methodology for deriving MAS specifications from natural
language. We present a framework for translating Natural Language descriptions
of strategic requirements into well-formed ATL/ATL∗ formulas using Large Language Models (LLMs). Since no available dataset supports supervised learning
for the NL-to-ATL/ATL∗ translation task, we create and curate a novel expertvalidated dataset, employed for training and evaluating fine-tuned models. On a
held-out test set, evaluated under the LLM judge that best agrees with expert annotations, in-domain fine-tuning of small open-weight models (3 - 7B parameters)
matches strong few-shot proprietary API baselines. Our best fine-tuned system
reaches 0.84 semantic accuracy, statistically on par with 0.86 for the strongest
few-shot proprietary baseline, while keeping requirements on-premises. We further
find that judge reliability is inverse to generator strength. The open-weight Llama3.3-70B tracks human verdicts most closely, whereas the strongest proprietary
models are the least reliable judges, over-rejecting faithful paraphrases of the
reference. To assess the practical applicability of the generated specifications, we
embed our tool to an existing strategic logics model checker, enabling non-expert
users to specify strategic properties in natural language.

1

Introduction

Formal verification of Multi-Agent Systems (MAS) requires logical formalisms capable
of capturing how multiple agents interact, compete, and cooperate over time [30, 33,
22]. In this setting, strategic logics such as Alternating-time Temporal Logic (ATL⋆ )
[1] provide a natural framework for specifying what coalitions of agents can enforce,
regardless of the behavior of others. This makes the logic particularly suitable for safetycritical and adversarial scenarios, where guarantees must hold even in the presence of
uncontrollable or competing entities. Yet, writing correct ATL⋆ specifications requires
substantial expertise in formal methods, temporal logic, and game-theoretic semantics,
making the construction of strategic specifications difficult to non-expert practitioners.
This remains true even for ATL, the vanilla fragment of ATL⋆ . A major source of

2

M. Aruta et al.

difficulty is that requirements are typically expressed in natural language, which is
inherently ambiguous, both because its interpretation depends on context and because the
same surface form may admit different structural readings [29, 31]. In formal verification,
however, ambiguity cannot be tolerated: verification pipelines require well-formed
formulas with precise syntax and unambiguous semantics. More generally, the gap
between linguistic expression and logical form has long motivated the view that the
surface grammar of a sentence may fail to make its underlying formal structure explicit
[13, 27, 28]. In the context of strategic reasoning, this mismatch becomes especially
critical, since ambiguities may affect coalition attribution, temporal scope, and the
intended interpretation of alternative strategic outcomes [19]. These issues are further
amplified when natural-language requirements are processed by Large Language Models
(LLMs). Besides inheriting the intrinsic ambiguity of natural language, LLM inputs
may also be under-specified or contain irrelevant task-related details, both of which
can lead to multiple plausible formalizations of the same request. This is particularly
problematic in the strategic setting, where even small differences in interpretation may
produce logically distinct ATL or ATL⋆ formulas with substantially different verification
outcomes.
Recent advances in LLMs have generated growing interest in the automatic translation of natural-language requirements into formal specifications. Existing work, however,
has focused predominantly on single-agent or purely temporal formalisms, such as
Linear Temporal Logic (LTL) [24], Signal Temporal Logic (STL) [20], and Computation Tree Logic (CTL) [6]. By contrast, the strategic setting of MAS remains largely
unexplored. To the best of our knowledge, there is currently no established trained LLM,
nor any publicly available dataset, specifically designed to support the translation of
natural-language requirements into ATL or ATL⋆ specifications.
Our Contributions. In this paper, we take a first step toward bridging this gap by introducing an open-weight and open-source LLM framework for translating natural language
requirements involving strategic reasoning into well-formed ATL/ATL∗ formulas. Our
contributions are the following:
– First expert-authored NL-to-ATL/ATL∗ dataset. We release, to the best of our
knowledge, the first benchmark specifically designed for translating natural-language
requirements into ATL/ATL∗ formulae. The dataset contains 1100 instances, handwritten by two domain experts, covering coalitional ability, adversarial outcomes,
temporal objectives, and five targeted ambiguity families: right dislocation, left
dislocation, VP ellipsis, Right Node Raising, and quantifier scope ambiguity. The
dataset is approximately balanced with respect to both the ATL/ATL∗ temporal
operators and the targeted ambiguities types and uses diverse natural-language
realizations to avoid surface-template bias.
– Hybrid open-weight translation framework. We propose an LLM-based framework for mapping natural-language requirements to well-formed ATL/ATL∗ specifications. The framework supports both Azure OpenAI inference and private local
deployment with open-weight models, enabling use in both large-scale cloud settings
and privacy-sensitive industrial environments.
– Fine-tuning and a judge-reliability finding. We fine-tune open-weight models on
the proposed dataset and compare them against strong few-shot proprietary baselines,

Translating Natural Language to Strategic Temporal Specifications via LLMs

3

showing that in-domain fine-tuning of small open-weight models matches few-shot
proprietary systems under the judge that best agrees with human experts, while
improving transparency and deployment control. That judge is itself open-weight:
we find judge reliability to run opposite to generator strength, with the open-weight
Llama-3.3-70B tracking human verdicts best and the strongest proprietary models
judging worst by over-rejecting input-grounded paraphrases, even of their own
outputs.
– Verification-oriented integration. We integrate the framework into VITAMIN [10],
enabling natural-language strategic requirements to be translated into ATL/ATL∗
formulae and immediately used within an existing model-checking workflow.
We release the dataset, models, prompts, evaluation scripts, and orchestration code under
an open-source license, providing a reusable foundation for research on LLM-assisted
formal specification of Multi-Agent Systems.
Related works. The problem of translating natural language specifications into temporal
logics has received increasing attention in recent years [8, 11, 23, 34], particularly
in the context of Linear Temporal Logic (LTL), Signal Temporal Logic (STL), and
Computation Tree Logic (CTL). To the best of our knowledge, the most relevant peerreviewed contributions along this research line are [7, 14, 15, 35, 21], which represent
the current state of the art in mapping natural-language requirements to temporal logic
specifications. The Fuggiti’s and Cosler’s works [14, 7] primarily focus on LTL and
explore different degrees of natural language abstraction and compositionality, while He
et al. [15] and Zrelli et el. [35] respectively focus on STL and CTL. To the best of our
knowledge, no prior peer-reviewed work has systematically addressed the problem of
translating unrestricted natural language specifications into strategic temporal logics that
explicitly capture agent coalitions and their strategic interaction. In this sense, our work
constitutes the first dataset-driven and tool-supported study targeting natural language
translation into ATL/ATL∗ , thus extending existing approaches beyond purely temporal
reasoning toward multi-agent strategic reasoning. Against Fugitti and Chakraborti work
[14], we contend that the proposed natural language specifications remain overly aligned
with the syntax and semantics of the target translation logic (LTL in that case). By
contrast, our approach adopts natural language specifications with a higher expressive
grade, allowing a wider range of semantic synonyms and syntactic realizations (e.g.
left and right peripheral displacements, right node raising, verbal phrase ellipsis and
quantifier scope ambiguities), adding complexity to the previously cited researches.
Furthermore, while we acknowledge that the proposed translation mechanism can be
valuable for progressively validating translation correctness in a compositional fashion,
it arguably presupposes users who are already familiar with recursive construction
over well-formed formulas and the associated composition rules. Therefore, our tool is
explicitly designed for users who are illiterate in formal logic, namely, who lack prior
training in formal methods notation and reasoning. The synthesis of correct LTL formulas
from natural language specifications benefits our work, as the already cited literature
in this area provides well established mappings for temporal operators. However, LTL
lacks the syntactic and semantic machinery required to capture strategic behaviour,
which is expressible in ATL/ATL∗ . Accordingly, a central challenge of this work is to

4

M. Aruta et al.

enable robust translation of such strategic operators, and their diverse natural language
renderings.
Outline. Section 2 introduces preliminaries for the reader. Section 3 presents the dataset.
Section 4 describes the proposed translation framework. Section 5 reports on evaluation
and applications. Section 6 reports on the experiments. Section 7 concludes the work.

2

Background

We briefly provide notions about natural language ambiguities, Concurrent Game Structures, ATL and ATL∗ (analyzing both syntax and semantics). We assume some familiarity
with standard concepts from temporal logic and multi-agent systems, focusing on the
essential aspects for our framework.
Natural Language Ambiguities. Linguistics Formal Syntax and Semantics offer well
defined formalizations for identifying natural language ambiguity drawing on graph
theory and logical analysis [5]. We focus on syntactic ambiguities in translation, as they
can be reliably detected and verified. Semantic ambiguities arising from subtle differences in the meaning of terms or expressions present a greater challenge. They appear
in the dataset but determining the correct interpretation is non trivial. Consequently,
accuracy metrics for syntactic ambiguities are more reliable than those for semantic ones
(see the Evaluation section for more details). Here we address the ambiguities covered
in our work. The first two types are right and left dislocation, which occurs when a
constituent, wether an argument or adjunct appears outside the clause boundaries, either
preceding or following it. Right dislocation is illustrated by "They can eventually ensure
the game ends, the players", while "The vending machine, Mary can ensure it will work"
exemplifies left dislocation.

S
NPdisl
the players VP
CP

S
NP
V They

the game
can
ends
eventually
ensure

Fig. 1: Right Dislocation. Cartographic analysis provided in Appendix A.

The third type is Verb Phrase ellipsis (VP ellipsis), a phenomenon whereby a verb
phrase is left out of a sentence when its meaning can be recovered from the phrasal
context. This typically happens when omitted material mirrors a verb phrase already
introduced earlier in the discourse; an example follows "Amanda has a strategy to surely

Translating Natural Language to Strategic Temporal Specifications via LLMs

5

S
S

NPdisl

VP

NP

CP

V

it will
work

can
ensure

The vending
machine

Mary

Fig. 2: Left Dislocation. Cartographic analysis provided in Appendix A.

sell all the toys and Leo does too". The fourth type is Right Node Raising (RNR), a
construction in which a shared argument appears at the right periphery of a coordinate
structure, as in "Bob has, but Albert has not, a strategy to ensure that the vending machine
is always operative". The fifth and final type is Quantifier Scope Ambiguity (QSA),
where a sentence like "Every agent can prevent a breach" admits two readings. The first
is "For every agent, there is some breach that the agent can prevent (possibly a different
breach for every agent)". The second is "There is one breach such that every agent can
prevent that breach". The respective logical forms in First Order Logic follows:

- First reading: ∀x A(x) → ∃y (B(y) ∧ P (x, y))

- Second reading: ∃y B(y) ∧ ∀x (A(x) → P (x, y))
with A being the monadic predicate "is an agent", B the monadic predicate "is a breach",
and P the dyadic relation "can prevent", where P (x, y) is read "x can prevent y". Since it
may not be immediately evident, how scope ambiguities relate to well-formed formulas
in logic for strategic reasoning is discussed in the dataset section.

S
NPshared

CoordP

a strategy to ensure
Coord’
S1
the machine is
operative
S2
Conj VP NP
VP

NP but

has Bob

has not Albert

Fig. 3: Right Node Raising. Note that traces in VP are omitted for simplicity, same
reasoning for the explosion of the complex NP "a strategy to ensure". Cartographic
analysis provided in Appendix A.

6

M. Aruta et al.

Alternating-time Temporal Logic. Alternating-time Temporal Logic (ATL) and ATL∗
are strategic temporal logics for reasoning about the abilities of coalitions of agents
in multi-agent systems. Both logics are interpreted over Concurrent Game Structures
(CGS), the standard semantic models for logics for strategic reasoning. Formally, a CGS
is a tuple G = (Agt, Ap, Act, St, s0 , d, δ, ℓ), where:
- Agt is a finite, non-empty set of agents;
- Ap is a finite, non-empty set of atomic propositions;
- St is a non-empty set of states;
- s0 ∈ St is the initial state;
- Act is a non-empty set of actions;
Act
- for each agent
Q a ∈ Agt, da : St → 2 \ {∅} gives the actions available to agent a;
- δ : St × a∈Agt Act → St is the transition function;
- ℓ : St → 2Ap is the labelling function.
Let λ be a path, that is, a infinte sequence of states connected by successive transitions.
We introduce the following notation:
- λ[i] denotes the state at position i along λ, with indexing starting from 0;
- λ[i . . . j] denotes the subpath of λ from position i to position j;
- λ[i . . . ∞] denotes the suffix of λ starting at position i.
Additionally, we define a history h ∈ St+ as a finite sequence of states that can occur
in the system. A perfect-recall strategy for agent a is a function sa : St+ → Act such
that sa (h) ∈ da (last(h)) for every finite history h. A collective strategy for a coalition
A ⊆ Agt is denoted by sA . The set of outcome paths starting from a state q under sA is
denoted by out(q, sA ).
Syntax of ATL. The following syntax defines a well-formed formula in ATL:
φ ::= p | ¬φ | φ ∧ φ | ⟨⟨A⟩⟩Xφ | ⟨⟨A⟩⟩Gφ | ⟨⟨A⟩⟩(φ U φ)
Here, p ∈ Ap and A ⊆ Agt. Additional boolean and temporal operators can be derived
as usual. Temporal operator F is classically derived.
Semantics of ATL. Given a CGS M and a q ∈ St, the satisfaction relation M, q |= φ is
defined inductively as follows:
- M, q |= p iff p ∈ ℓ(q);
- M, q |= ¬φ iff not (M, q |= φ);
- M, q |= φ1 ∧ φ2 iff M, q |= φ1 and M, q |= φ2 ;
- M, q |= ⟨⟨A⟩⟩Xφ iff ∃sA ∀λ ∈ out(q, sA ) : M, λ[1] |= φ;
- M, q |= ⟨⟨A⟩⟩Gφ iff ∃sA ∀λ ∈ out(q, sA ) ∀i ≥ 0 : M, λ[i] |= φ;
- M, q |= ⟨⟨A⟩⟩(φ1 U φ2 ) iff ∃sA ∀λ ∈ out(q, sA ) such that ∃i ≥ 0 with M, λ[i] |=
φ2 and ∀j < i, M, λ[j] |= φ1 .
Syntax of ATL∗ . ATL⋆ distinguishes between state and path formulas, defined by:
φ ::= p | ¬φ | φ ∧ φ | ⟨⟨A⟩⟩γ,
γ ::= φ | ¬γ | γ ∧ γ | Xγ | γ U γ.
Here, p ∈ AP and A ⊆ Agt. Temporal operators G and F are classically derived.

Translating Natural Language to Strategic Temporal Specifications via LLMs

7

Semantics of ATL∗ . Semantics of ATL∗ extends that for ATL as follows:
- M, q |= ⟨⟨A⟩⟩γ iff ∃sA ∀λ ∈ out(q, sA ) : M, λ |= γ;
- M, λ |= φ iff M, λ[0] |= φ;
- M, λ |= Xγ iff M, λ[1 . . . ∞] |= γ;
- M, λ |= γ1 U γ2 iff ∃i ≥ 0 s.t. M, λ[i . . . ∞] |= γ2 and ∀j < i, M, λ[j . . . ∞] |=
γ1 .

3

Dataset

The dataset contains a balanced distribution of 1100 elements comprehensing simple sentences, namely those most syntactically aligned with well-formed formulas in ATL/ATL∗ ,
and sentences exhibiting the four targeted ambiguity types, which we briefly summarize
here. Right/Left Dislocation occurs when a constituent (argument or adjunct) appears
outside its clause boundaries, either preceding or following it. Verb Phrase (VP) Ellipsis
is a phenomenon in which a verb phrase is omitted when its meaning is recoverable from
context, typically because the elided material mirrors a verb phrase introduced earlier
in the discourse. Right Node Raising (RNR) is a coordination construction in which
a shared argument appears at the right periphery. Quantifier Scope Ambiguity (QSA)
arises when a sentence contains multiple quantifiers whose relative scope is not uniquely
determined by the surface syntax, yielding two or more distinct readings that differ in the
logical relationships between the quantified expressions. The dataset constitutes a gold
standard resource, that is, a manually annotated benchmark validated by human experts
and intended as a reference for evaluating automated systems. It has been reviewed
and validated by three annotators with expertise in formal verification and formal logic
for strategic reasoning in multi-agent systems. The complete annotation process and
inter-annotator discussion for each dataset entry are documented in the supplementary
materials. Reviewers highlighted potential issues and abstained from commenting on
elements they deemed unproblematic; such abstentions were interpreted as implicit
acceptance rather than missing judgments. Validation decisions were aggregated via
majority vote, and relative rationales were explicitly recorded.
Dataset construction, balancing, and ground truth. Our dataset was hand-written by
two experts in formal verification and the temporal logics for strategic reasoning in
multi-agent systems, who manually authored each natural-language specification together with its corresponding ATL or ATL∗ formalization. All formulae in the dataset
are well-formed ATL∗ formulae. Since ATL is a syntactic fragment of ATL∗ , formulae
that happen to be expressible in ATL are included as special cases without separate
classification. The instances cover a broad range of multi-agent system scenarios, including settings in which goals are achieved by a single strategic agent, by explicitly
defined coalitions, or by coordinated behaviour among multiple agents. The dataset was
designed to be approximately balanced with respect to the temporal operators appearing
in the original definition of ATL and ATL∗ [1]. In particular, the final distribution of
operator occurrences is: X: 590, G: 590, F : 598, U : 586. Moreover, we deliberately
varied the natural-language realizations of each temporal operator in order to reduce
surface-level template bias. For instance, the next operator X was expressed through

8

M. Aruta et al.

Dataset element 1: VP ellipsis ambiguity example
1: ID: ex331
2: Input (Natural Language):
3:
“The drone can guarantee that it will return to base sooner or later, and the rover can too.”
4: Outputs:
5:
Formula:
⟨⟨Drone⟩⟩F at_base ∧ ⟨⟨Rover⟩⟩F at_base

formulations such as “at the next step” and “in the immediately following state”; eventuality F through expressions such as “sooner or later” and “in due course”; until U
through expressions such as “up to the moment when” and “before”; and globally G
through expressions such as “at all times” and “in every state”. In addition to temporal
balancing, the dataset explicitly targets the aforementioned five linguistic ambiguities.
These ambiguity types were introduced according to an approximately uniform distribution within the ambiguous subset, with each type accounting for about 20% of the
targeted ambiguous examples. Right and left dislocation were used to test whether the
model can correctly recover the syntactic and semantic role of displaced constituents.
VP ellipsis was used to test whether omitted predicates can be reconstructed from the
preceding clause. RNR was introduced to test whether the model can recover a shared
right-peripheral argument in a coordinate structure, as in cases where two agents differ
in their strategic ability but share the same formal objective. QSA was used to test
whether the model can distinguish distributive readings from collective coalition-based
readings. For this latter class, whenever two interpretations are genuinely admissible, the
ground truth includes two formal outputs, corresponding to the distributive and collective
readings. The dataset is provided in JSON format, following common practice in recent
NLP and AI dataset releases, where JSON or JSONL is used to serialize structured
instances and associated metadata in a portable and easily processable form [32]. Each
dataset element is represented as a JSON object containing the natural-language input
and an outputs field. The latter contains the correctformula translation of the natural
language sentence, encoding the intended strategic and temporal meaning. In particular,
for QSA, the same field contains multiple formula pairs, one for each admissible interpretation. All formulae were manually curated and checked to serve as the ground truth
for evaluating natural-language-to-ATL/ATL∗ translation. After describing the structure
of the dataset, we report two illustrative ambiguous instances. Dataset element 1 shows
a case of VP ellipsis in a robotic system specification. Here, the phrase “the rover can
too” does not explicitly repeat the predicate introduced in the first clause. A correct
translation therefore requires reconstructing the omitted strategic-temporal content and
assigning it to the second agent as well. Dataset element 2 shows a case of quantifier
scope ambiguity (QSA), the most challenging family: the universally quantified subject
“every plane” licenses two distinct admissible readings—a distributive one, in which
each agent individually enforces the objective, and a collective one, in which the agents
enforce it jointly as a coalition. Both readings are stored as gold, so a correct translation
must emit both, since neither alone captures the intended meaning.

Translating Natural Language to Strategic Temporal Specifications via LLMs

9

Dataset element 2: Quantifier scope ambiguity (QSA) example with two jointly required
readings
1: ID: ex336
2: Input (Natural Language):
3:
“Every rover can guarantee that it will never enter a hazardous area.”
4: Outputs (both readings are jointly required):
5:
Distributive reading (each agent individually):

6:

⟨⟨Rover1 ⟩⟩G ¬in_hazardous_area_1 ∧
⟨⟨Rover2 ⟩⟩G ¬in_hazardous_area_2 ∧
⟨⟨Rover3 ⟩⟩G ¬in_hazardous_area_3
Collective reading (the agents as a coalition):
⟨⟨Rover1 , Rover2 , Rover3 ⟩⟩G ¬in_hazardous_area

4

Framework

We present an open-source framework that translates natural-language strategic requirements into well-formed ATL/ATL∗ specifications. It comprises three components: a
hybrid inference layer that runs local open-weight models and cloud APIs behind a
single interface; scalable, reproducible experimentation with multi-seed aggregation and
cluster execution; and post-prediction evaluation that couples syntactic and meaninglevel assessment and feeds a strategic model checker. Figure 4 sketches the architecture;
the end-to-end translation-and-evaluation loop is given as Algorithm 1 in the technical
appendix.

4.1

Architecture

Requests enter through a command-line interface or a REST endpoint and reach an
Experiment Orchestrator. It draws data from a Dataset Manager (which produces
deterministic, stratified train/validation/test partitions and holds the curated few-shot
exemplars out of every split, so no prompting example leaks into evaluation) and resolves
models through a Model Abstraction Layer, a declarative registry mapping a short
model key to its provider, checkpoint, decoding parameters, and fine-tuning targets. The
backing Inference Engine serves local open-weight checkpoints and cloud endpoints
under one calling convention; because fine-tuning depends on initialization, each finetuned configuration is repeated over several seeds, while greedy decoding keeps run-torun variation attributable to training rather than sampling. Every generation is stored
as a raw prediction with its metadata (latency, token counts, decoding configuration)
before any scoring, and two evaluators then consume it: an Exact-Match Evaluator for
normalized syntactic comparison and an LLM-as-a-Judge for meaning when surface
forms diverge. Decoupling inference from evaluation, and applying the same two-tier
scoring to local and cloud predictions, ensures that observed differences reflect model
capability rather than the harness.

10

4.2

M. Aruta et al.

Prompting and Output Parsing

The translation target is pinned by a system prompt that fixes the ATL/ATL∗ surface syntax (the coalition modality ⟨⟨A⟩⟩, the temporal operators X, F , G, and U ,
the Boolean connectives, PASCAL C ASE agent names, and snake_case atomic propositions) together with the scope convention that keeps the strategic operator separate
from the temporal operator it governs, e.g. ⟨⟨Machine⟩⟩ G(paid → printed ) rather than
⟨⟨Machine⟩⟩(G paid → printed ). It also states the intended treatment of each targeted
ambiguity: repeat the recovered formula for VP ellipsis, share the right-peripheral objective across both conjuncts for Right Node Raising, and emit all admissible readings
(one per line) for quantifier-scope ambiguity, never fusing two distinct readings into
one. The few-shot condition prepends a small curated pool of exemplars spanning these
phenomena, held out of every split. Models emit plain text under greedy decoding;
a parser then strips extraneous tokens and canonicalizes whitespace, letter case, and
operator spelling, so that scoring compares formulas rather than incidental surface form.
A requirement with several readings is stored as a set of gold formulas, and a prediction
must reproduce the entire set to count as correct. The full system prompt and the curated
few-shot exemplars are reproduced in the technical appendix.
4.3

Hybrid Inference: Privacy and Capacity

Because requirement confidentiality is central to industrial formal methods, the framework treats local open-weight inference as a primary path: checkpoints are fine-tuned
with low-rank adapters [16], using 4-bit QLoRA quantization [9] for the larger 7B models, so domain specialization happens entirely on-premises and no requirement leaves
the air-gapped environment. The same interface targets Azure OpenAI endpoints when
data sensitivity permits, letting practitioners trade data sovereignty against reasoning
capacity without altering the pipeline.
4.4

Scalability and Reproducibility

The framework targets large parameter sweeps over models, prompting conditions, and
seeds: each (model, condition, split) cell is an independent unit of work dispatched to
a SLURM-managed GPU cluster. To separate genuine capability from initialization
noise, the orchestrator decouples the data-split seed from the training seed and supports
two protocols: a single canonical stratified split, identical across models, used for
the headline numbers reported here, and an optional stratified k-fold cross-validation
mode, with shared folds, for estimating split-induced variance. Aggregation runs on
the appropriate axis (over seeds or folds), yielding means with dispersion rather than
single-point estimates.
4.5

Model-Checker Integration

A translation is useful only if it fits inside a verification workflow. We therefore embed
our framework in VITAMIN, an established model checker for strategic logics [10],

Translating Natural Language to Strategic Temporal Specifications via LLMs

11

so designers express constraints in natural language and obtain formulas that are immediately parsed and verified (a screenshot is in the technical appendix). The integration
is dual-service: the verification backend manages the model-checking environment,
while translation runs as a FastAPI microservice whose /generate endpoint takes
the requirement, a model key, and prompting flags (few-shot, maximum new tokens, an
optional fine-tuned adapter). A non-destructive patch installs a thin client that routes ATL
requests to the translation service first and falls back to the checker’s native generation
whenever the service is unavailable or returns an ill-formed result. Because the emitted formulas are parsed by the same front-end used for verification, only well-formed
specifications enter model checking, giving immediate syntactic validation of model
output.

5

Evaluation Protocol

We evaluate translations with a layered protocol that moves from strict syntax, to meaning,
to the reliability of the evaluation itself, and finally to deployment efficiency. Every metric
below is reported as a mean over independent runs rather than a single measurement.
5.1

Multi-Seed Aggregation

LLM decoding and fine-tuning are sensitive to initialization, so each fine-tuned configuration is run over several training seeds on the canonical split, and accuracy is reported as
the seed mean with a 95% confidence interval, so the headline numbers reflect capability
rather than a single favorable run.
5.2

Exact Match and Meaning

Exact match. Predictions are first compared to the reference under a normalization that
removes purely surface differences: whitespace and letter case are normalized, logical
operators are mapped to a canonical ASCII form (e.g. ∧, ∨, ¬, →), and the spelling of
coalition names inside ⟨⟨·⟩⟩ is normalized while propositions are left intact, so that a
non-semantic agent renaming is not penalized but a genuine lexical change still counts
as a miss. Because a single requirement may admit several jointly required readings (for
instance under quantifier-scope ambiguity), exact match demands that all gold formulas
be produced, not merely one of them. This deterministic check is the syntactic-precision
baseline.
LLM-as-a-judge. A prediction that is not an exact match is forwarded to an LLM-as-ajudge, which decides strategic and temporal equivalence to the reference and returns a
structured verdict (a correct label and a free-text rationale). To avoid depending on
any single model, we benchmark six independent LLM judges (DeepSeek-V3.2, GPT4.1, GPT-5.2, GPT-5.4, and the open-weight Gemma-2-27B and Llama-3.3-70B) under
one fixed prompt (version v1.4), whose adjudication rubric and calibration examples
are reproduced in the technical appendix, and validate each against the expert audit
below. Headline accuracy is reported under the single most human-aligned judge (the
open-weight Llama-3.3-70B), which is moreover not among the evaluated systems

12

M. Aruta et al.

and so never grades its own outputs. Judge decisions are cached per judge identity, so
no judge is queried twice on an identical triple, and the judges remain independent.
Reported accuracy is therefore the exact-match rate plus the judge-recovered fraction, a
decomposition we state explicitly.
Why an LLM judge rather than formal equivalence. One might instead decide semantic equivalence of two ATL/ATL∗ formulas over concurrent game structures, but
this is ill-posed here: the atomic propositions and agent names are grounded in the
natural-language request rather than in a fixed game structure, so there is no shared
model over which to evaluate satisfaction, and a faithful prediction may use a differently named but corresponding proposition or coalition; equivalence for ATL∗ is also
computationally heavy. The judge therefore targets the appropriate notion: whether the
prediction preserves the strategic-temporal intent of the reference (coalition attribution,
the strategic modality and its polarity, the temporal operators, and the scope relations
among them) rather than verbatim form, requiring that all admissible readings appear for
requirements with multiple readings. We treat these verdicts as estimates and validate
them against human judgment next.

5.3

Reliability of the Evaluation

Inter-rater agreement. To quantify how trustworthy the automatic verdicts are, we
compute pairwise Cohen’s κ and Fleiss’ κ across judges. Agreement is measured only
over items that actually reach the judges: deterministic verdicts, exact matches, and
empty or unmatched predictions scored as incorrect without an LLM call, are excluded,
since including them would trivially inflate agreement.
Human validation. An expert audit provides ground truth for the judges themselves.
From a stratified sample that deliberately over-represents items on which the judges
disagree, and excluding predictions the cloud safety filter blocked at generation (which
carry no judge output to validate), 599 predictions are labeled independently by two
expert annotators (inter-annotator agreement 99.5%, Cohen’s κ = 0.99). The annotators
then deliberated over their three initial disagreements and reached agreement on two of
them; the third resisted consensus and is retained as a genuine unresolved disagreement,
excluded from the human-as-reference comparison and leaving 598 consensus labels.
On both reconciled cases the annotators concluded that the prediction was faithful,
overturning the stricter initial reading that the automated judges had echoed, so here
the human audit corrects an over-strict tendency shared by the LLM judges rather than
merely confirming them. The single remaining case sits on the boundary of strategic–
temporal equivalence, a limit that no labeling protocol, human or automated, can fully
avoid. The consensus labels both measure how closely each judge tracks human judgment
and produce a robustness ranking in which human labels override the judges wherever an
item was audited. Because the judges track human judgment unevenly, we report headline
accuracy under the most human-aligned judge alone, with a conservative cross-check
that averages all six judges.

Translating Natural Language to Strategic Temporal Specifications via LLMs

5.4

13

Efficiency

We characterize deployment efficiency through the accuracy-latency trade-off rather than
a single scalar: for every system we report mean per-example latency alongside accuracy
and identify the Pareto frontier, the systems for which no alternative is simultaneously
faster and more accurate. We avoid monetary cost models, since token prices and
amortized GPU-hour rates are provider and hardware specific, whereas accuracy and
latency are measured directly. One caveat applies to latency: cloud models are timed
end-to-end over the network, so their latency is comparable within the local group
but only indicative across the API/local boundary, while accuracy remains comparable
throughout.
5.5

Significance and Transparency

To establish whether the leading system is genuinely ahead of its closest competitors,
we compare systems on shared items with a paired bootstrap confidence interval and a
randomization test, rather than the marginal accuracy gap alone. We also disclose every
provider content-filter event: the few inputs rejected by the cloud safety filter (at generation or judging time) count as incorrect in the reported accuracy, are listed explicitly,
and the ranking is recomputed with them excluded to confirm that the conclusions do
not depend on them.

6

Experiments

We report an empirical study on the held-out test split using the protocol of Section 5.
This study addresses two implicit research questions: whether LLMs can translate natural
language into strategic temporal logic reliably enough to feed a verifier, and how locally
deployable open-weight models compare with proprietary baselines.
Setting. We evaluate six models across four conditions, yielding 20 model-condition
systems (fine-tuning applies only to the four open-weight models). Two proprietary
Azure OpenAI models, GPT-4.1 and GPT-5.4, are run zero- and few-shot as strong
baselines: being closed-weight, they cannot be adapted within our on-premises setting,
and the modest in-domain data makes API-side fine-tuning at their scale impractical, so
they serve as strong few-shot reference points. Our central comparison thus contrasts indomain fine-tuning of small open-weight models with few-shot prompting of much larger
proprietary ones, rather than model class alone. Four open-weight models (MISTRAL -7 B,
QWEN -3 B , PHI 3 (Phi-3.5-mini), and QWEN - CODER -7 B ) are run as baselines and after
LoRA fine-tuning, in both prompting conditions. All systems share identical prompt
templates, few-shot exemplars, and decoding (one greedy decode per query, with no
chain-of-thought, self-consistency, or parser-feedback/self-repair scaffolding for any
model), with local fine-tuning and inference on NVIDIA A100 GPUs, so the comparison
isolates in-domain fine-tuning versus few-shot prompting rather than inference-time
engineering applied unevenly. The parser canonicalizes surface form identically before
scoring, and the tool’s parser-validated fallback (Section 4.5) is a model-agnostic deployment feature held out of this controlled comparison; the proprietary baselines thus

14

M. Aruta et al.
Baseline

Fine-tuned

ZS

FS

ZS

FS

Proprietary (Azure API)
gpt-4.1
API 0.611 0.843
gpt-5.4
API 0.694 0.856

–
–

–
–

0.762
0.778
0.800
0.839

0.766
0.801
0.818
0.844

Model

Size

Open-weight (local)
mistral-7b
7B
qwen-3b
3B
phi3
3.8B
qwen-coder-7b 7B

0.239
0.151
0.275
0.298

0.349
0.367
0.417
0.463

Table 1: Primary results. Semantic accuracy under the most human-aligned judge,
namely the open-weight L LAMA -3.3-70B, which tracks the expert audit best among
six candidates (Cohen’s κ = 0.59; cf. Table 2) shows the seed mean. ZS/FS denote
zero-/few-shot prompting; fine-tuning is available only for the open-weight models; best
per column in bold; fine-tuned values are means over three training seeds. Under this
judge the strongest few-shot proprietary baseline (GPT-5.4, 0.856) and the top fine-tuned
open-weight system (QWEN - CODER -7 B, 0.844) are statistically tied within the n=218
sampling noise, so small fine-tuned open-weight models match much larger few-shot
proprietary ones. A conservative six-judge cross-check appears in the technical appendix.

receive the same best-effort prompting as the open-weight systems, and the reported accuracies are a conservative floor that such scaffolding could lift for all alike. Of the 1100
instances, the 7 curated few-shot exemplars are held out of every split; the remaining
1093 are partitioned by a stratified 70/10/20 split into 765 training, 110 validation, and
218 test examples. Each fine-tuned configuration is repeated over three training seeds,
and every prediction is scored by six LLM judges (DeepSeek-V3.2, GPT-4.1, GPT-5.2,
GPT-5.4, and the open-weight Gemma-2-27B and Llama-3.3-70B) plus an expert human
audit on a stratified subsample, for 4,279 items with multiple judge verdicts.
Fine-tuning versus few-shot baselines. Table 1 reports semantic accuracy by model and
condition under the most human-aligned judge. The top is a statistically tied cluster:
the strongest few-shot proprietary baseline, GPT-5.4 few-shot (0.856), and the best
fine-tuned open-weight system, QWEN - CODER -7 B few-shot (0.844), differ by only
0.012, within the n=218 sampling noise, so small fine-tuned open-weight models match
much larger few-shot proprietary ones. Fine-tuning is the dominant factor for the openweight models: it lifts PHI 3 from 0.417 to 0.818 in the few-shot setting and moves
every open-weight model from weak zero-shot baselines (as low as 0.151) into the
0.76–0.84 band. Few-shot prompting helps throughout, but its benefit is largest for the
untuned baselines and shrinks after fine-tuning, so task adaptation, rather than scale
alone, drives open-weight performance: the 3–7B fine-tuned models reach the level of
much larger few-shot proprietary systems. These gains come from fine-tuning on the
765-instance training split, augmented twofold by templated paraphrasing of the input
(synonym substitutions for temporal and strategic phrasings that leave the gold formula

Translating Natural Language to Strategic Temporal Specifications via LLMs

15

unchanged), applied to training only, so validation and test are never augmented; modest
in-domain supervision thus suffices to specialize a small model to ATL/ATL∗ . The 95%
seed confidence intervals for the top systems are narrow (about ±0.02; see the six-judge
robustness check in the technical appendix), but they capture only training-seed variation
at the fixed canonical split and not test-set sampling variance, which at n=218 items is on
the order of ±0.06; the seed intervals are therefore a lower bound, and a stratified k-fold
sweep, which our framework supports, would estimate the split component directly and
is left to future runs.
Exact match versus meaning. We decompose accuracy under the most human-aligned
judge into a deterministic exact-match floor and the fraction the LLM judge recovers (the
appendix gives the full breakdown for the headline systems under the same judge). The
gap between syntactic and meaning-level scoring is large and uneven, and widest for the
proprietary baselines. For GPT-5.4 zero-shot, exact match yields only 0.213 of the 0.694
accuracy: roughly 69% of correct answers are syntactically distinct from the reference
yet strategically equivalent; for GPT-4.1 few-shot the judge-recovered share is 46%. It
is smaller for the strongest fine-tuned systems (23 - 29%), whose outputs more often
match the reference surface form, but never negligible. Purely syntactic metrics therefore
systematically understate translation quality, especially on underspecified requirements.
Statistical significance. A paired analysis on shared items confirms a tight top cluster and
shows that the comparison with the proprietary baselines is itself judge-dependent, in the
direction our judge-reliability analysis predicts. The fine-tuned PHI 3 and QWEN - CODER 7 B systems (few- and zero-shot) are mutually indistinguishable (pairwise differences
≤ 0.024 under the six-judge mean, within the n=218 sampling noise) and far above
the untuned open-weight baselines. Against GPT-5.4 few-shot the paired difference
changes sign with the judge: under the most human-aligned judge of Table 1 the two are
statistically level (QWEN - CODER -7 B few-shot ∆ = −0.009, randomization p = 0.71),
whereas under the six-judge mean the open-weight systems edge ahead by a small margin
(QWEN - CODER -7 B ∆ = 0.052, paired bootstrap 95% CI [0.004, 0.102], p = 0.03; PHI 3
∆ = 0.048, p = 0.03). That swing is precisely the artifact documented above (the stricter
judges penalise the proprietary baselines’ faithful input-grounded paraphrases more
heavily, while the most human-aligned judge credits them), so we read the generation
comparison as parity: the fine-tuned open-weight systems are statistically level with the
few-shot proprietary baselines under the most reliable judge, and the small lead that
appears under stricter scoring reflects judge over-strictness rather than a true quality gap.
Judge reliability. Table 2 summarizes inter-rater reliability, and it carries our most
striking result: judge quality runs opposite to generator strength. The six LLM judges
agree only moderately with one another (mean pairwise Cohen’s κ = 0.49) and track the
human audit very unevenly. The strongest, most recent proprietary models are the worst
judges. More specifically, G PT-5.4, the top few-shot generator in Table 1, manages
only κ = 0.24 against humans and GPT-5.2 worse still (κ = 0.16). The best judge
by a wide margin is the open-weight L LAMA -3.3-70B (κ = 0.59, 81.8% agreement),
ahead of D EEP S EEK -V3.2 (0.46) and GPT-4.1 (0.44). The cause is systematic overstrictness on predicate aliasing: on 1167 items both strict proprietary judges (GPT-5.4

16

M. Aruta et al.
Judge vs. human n
Llama-3.3-70B
DeepSeek-V3.2
GPT-4.1
Gemma-2-27B
GPT-5.4
GPT-5.2

Agr.

Cohen’s κ

598 81.8% 0.59 (mod.)
598 73.7% 0.46 (mod.)
598 72.7% 0.44 (mod.)
598 59.4% 0.25 (fair)
598 56.9% 0.24 (fair)
598 50.7% 0.16 (slight)

Table 2: Judge reliability against the human audit. Agreement of each of the six LLM
judges with the consensus expert labels on the audited items; “Agr.” is the exact labelmatch rate and the κ interpretation follows Landis-Koch. Among the judges themselves,
mean pairwise Cohen’s κ = 0.49 (range 0.19-0.62; 65-91% raw agreement); adding the
human as a seventh rater gives Fleiss’ κ = 0.42. The open-weight L LAMA -3.3-70B
tracks humans most closely (well ahead of the substantially more recent and more
capable GPT-5.4 and GPT-5.2) so it serves as the headline judge, illustrating that judge
quality runs opposite to generator quality. Each judge is compared against the 598
audited predictions that carry a consensus expert label; one further audited prediction, on
which the annotators reached no consensus, is excluded (its case appears in the technical
appendix).

and GPT-5.2) rejected a prediction that L LAMA -3.3-70B accepted and on the audited
subset the human experts sided with L LAMA over them 160 to 26, while there is not a
single item where L LAMA rejected a prediction both of these judges accepted. Almost
all such cases merely rename an atomic proposition to an input-grounded paraphrase
(discharged → patient_discharged, error → error_state) while preserving every coalition, temporal operator and connective, which the rubric instructs
judges to accept but GPT-5.4/GPT-5.2 reject as “not a clearly grounded alias”. This
strictness is not self-serving: GPT-5.4 as a judge marks down the proprietary generations
too, scoring its own few-shot output at 0.634 where L LAMA gives 0.856, so the strong
proprietary models penalise even their own family and only the open-weight judge recovers their true accuracy. We therefore report headline accuracy under L LAMA -3.3-70B,
the most human-aligned judge and itself external to the evaluated systems. The choice is
robust: under the conservative six-judge mean the fine-tuned open-weight systems even
lead the proprietary baselines, and when human labels override the judges wherever an
item was audited the top cluster is unchanged; only the size of the open-weight margin
moves with the judge, shrinking to a tie under the human-aligned L LAMA.
Efficiency. We characterize efficiency through the accuracy–latency trade-off, plotted
in the technical appendix. The two fastest fine-tuned open-weight systems are also
among the most accurate: few-shot QWEN -3 B (1567 ms) and PHI 3 (1681 ms), both faster
than the proprietary baselines GPT-4.1 (1979 ms) and GPT-5.4 (2538 ms); few-shot
QWEN - CODER -7 B reaches the top open-weight accuracy (3338 ms), and fine-tuned
MISTRAL -7 B is slowest (4460 ms). The accuracy-latency frontier is therefore shared
between the fast fine-tuned open-weight systems and the marginally more accurate
few-shot proprietary baselines; since the open-weight models match them on accuracy

Translating Natural Language to Strategic Temporal Specifications via LLMs

17

(Table 1) while running on-premises and, for the fastest two, at lower latency, they
remain preferable for local deployment. The proprietary latencies are network-timed
and only indicative across the API/local boundary. The Azure safety filter blocked only
two inputs (a Shakespeare quotation and one other), counted as incorrect; excluding
them leaves every system’s rank unchanged, so no conclusion hinges on provider-side
filtering.

Error analysis by ambiguity type. The failure modes cluster by linguistic phenomenon.
The dominant errors of the untuned open-weight models are syntactic: predictions
borrow CTL-style path quantifiers (e.g. AF p) for the coalition modality, introduce firstorder quantifiers and variables foreign to ATL/ATL∗ , or emit malformed coalitions,
all rejected by both exact match and the judges. Fine-tuning largely removes these
gross errors, accounting for the steep zero-shot-to-fine-tuned jump. The residual errors
concentrate on the ambiguity families: under quantifier-scope ambiguity the models
most often collapse the distributive and collective readings into one formula or return
only one of the two required; under VP ellipsis and Right Node Raising they fail to
reconstruct the shared objective for the second agent; and dislocation occasionally
yields a mis-attributed coalition. Temporal-operator substitutions (e.g. U for F) and
spurious or dropped negations occur across categories but are rare once a model is
fine-tuned. These patterns track the benchmark’s design intent: once surface syntax is
mastered, the discriminating difficulty is recovering the intended scope and distribution
of strategic ability, not lexical translation. The technical appendix makes this quantitative
on the 31 multi-reading (QSA) and 187 single-reading test items (a re-aggregation of
existing verdicts, no new labels). Single-reading accuracy is uniformly high (0.85-0.88),
but every system drops sharply on the multi-reading slice, which remains the hardest
phenomenon for all of them. Here no model class dominates: the strongest few-shot
proprietary baseline (GPT-5.4, 0.68) and the best fine-tuned open-weight model (QWEN CODER -7 B , 0.63) are comparable, while the smaller fine-tuned models lag ( QWEN -3 B
0.33, MISTRAL -7 B 0.27); with only 31 QSA items these differences are within noise
(binomial 95% CI ≈ ±0.17), so we read the slice as a qualitative contrast rather than
a ranking. Under the strictest judges the proprietary baselines instead collapse on this
slice, an artifact of their over-strict rejection of input-grounded predicate paraphrases
(documented in our judge-reliability analysis) rather than a failure to emit both readings,
and one the human-aligned headline judge does not share.

Discussion. Taken together, our experiments show that in-domain fine-tuning of small
open-weight models translates strategic requirements as accurately as strong few-shot
proprietary baselines while keeping requirements on-premises; that open-weight models
also make the most reliable automatic judges of these translations, whereas the strongest
proprietary models judge worst by over-rejecting faithful paraphrases; and that exact
match alone is an inadequate metric. Complete tables, the training and decoding configuration, the computing infrastructure, and a reproducibility checklist appear in the
technical appendix and supplementary material.

18

M. Aruta et al.

7

Conclusions

We introduced an open-weight, open-source framework for translating natural-language
strategic requirements into well-formed ATL/ATL∗ specifications. We provided an
expert-curated dataset explicitly designed for the NL-to-ATL/ATL∗ task and covering
both simple requirements and five ambiguity families: right dislocation, left dislocation,
VP ellipsis, Right Node Raising, and Quantifier Scope Ambiguity. The dataset is approximately balanced with respect to ATL/ATL∗ temporal operators and provides a reusable
benchmark for training and evaluating models for strategic specification synthesis. We
also presented a hybrid framework running both cloud APIs and local open-weight
models with LoRA fine-tuning; and a multi-faceted evaluation protocol coupling normalized exact match with a human-validated LLM-as-a-judge. Our experiments show that
in-domain fine-tuning of small, locally deployable open-weight models (3-7B) translates
strategic requirements as accurately as strong few-shot proprietary baselines under the
most human-aligned judge; that exact match alone understates quality, since faithful
translations often differ syntactically from the reference; and that the automatic judges
must themselves be validated, since judge reliability runs opposite to generator capability,
the open-weight Llama-3.3-70B is the most human-aligned judge, while the strongest,
most recent proprietary models are the least reliable, over-rejecting faithful paraphrases
even of their own generations. Finally, the integration with VITAMIN shows how
natural-language strategic requirements can be connected to existing model-checking
workflows.
Limitations. Several limitations qualify these results. The benchmark, although expertvalidated, is curated rather than drawn from deployed industrial requirements, and is
English-only; transfer to in-the-wild specifications and other languages remains to be
demonstrated. We target ATL/ATL∗ , so requirements involving knowledge, beliefs, or
the more expressive constructs of Strategy Logic lie outside the present scope. Semantic
accuracy is measured by an LLM judge whose agreement with human experts (moderate
even for the best-aligned judge) is imperfect, so the absolute numbers are best read as
calibrated estimates rather than exact rates; we mitigate this with multiple independent
judges and a human-overridden ranking. Our reported confidence intervals, moreover,
reflect training-seed variation at a single canonical split; with only 218 test items, test-set
resampling adds uncertainty of order ±0.06 that these intervals do not capture, so they
are best read as a lower bound, a stratified k-fold evaluation, supported by our framework,
would tighten this estimate. Finally, equivalence is assessed by strategic-temporal intent
rather than by formal model checking, and the reported cross-environment latencies are
only indicative across the API/local boundary.
Future Work. This seminal study provides a springboard for several future research
directions. The main avenue concerns extending the dataset by releasing it publicly
to the formal methods community for their contribution, as well as broadening the
framework to more expressive strategic formalisms, such as Strategy Logic and its
fragments [22, 4, 3], or epistemic variants of ATL [17, 2, 18]. This would enable
translations involving knowledge, beliefs, and information flow in multi-agent systems.

Translating Natural Language to Strategic Temporal Specifications via LLMs

19

Moreover, the released dataset opens the door to training domain-specialized models
potentially reducing reliance on post-hoc semantic validation.

20

M. Aruta et al.

CLI / REST
Endpoint

Dataset
Manager

VITAMIN
Model Checker

Model
Abstraction

Experiment
Orchestrator
INFERENCE ENGINE

Train split

Openweight 3–7B
LoRA fine-tuned

Proprietary API
frozen (GPT)

Raw Predictions
multi-seed + metadata
EVALUATION HARNESS

Exact-Match

LLM-asa-Judge

Aggregated Metrics
accuracy · agreement · efficiency

Fig. 4: Tool architecture. A natural-language requirement (from the CLI, a REST endpoint, or the integrated VITAMIN model checker) reaches the Experiment Orchestrator,
which draws stratified splits and exemplars from the Dataset Manager and resolves
models through the Model Abstraction Layer. Inference is hybrid: open-weight 3-7B
models are LoRA fine-tuned and served locally (dashed arrow), while proprietary API
models are used frozen, behind one interface. Each generation is stored as a multi-seed
raw prediction and scored by two independent evaluators (exact match and an LLM-asa-judge) before aggregation into accuracy, agreement, and efficiency metrics.

Bibliography

[1] Alur, R., Henzinger, T.A., Kupferman, O.: Alternating-time temporal logic. Journal
of the ACM (JACM) 49(5), 672–713 (2002)
[2] Aminof, B., Murano, A., Rubin, S., Zuleger, F.: Prompt alternating-time epistemic
logics. KR 16, 258–267 (2016)
[3] Belardinelli, F., Jamroga, W., Kurpiewski, D., Malvone, V., Murano, A.: Strategy
logic with simple goals: Tractable reasoning about strategies. In: Proc. of IJCAI
2019. pp. 88–94. ijcai.org (2019)
[4] Cermák, P., Lomuscio, A., Murano, A.: Verifying and synthesising multi-agent
systems against one-goal strategy logic specifications. In: Proc. of AAAI. pp.
2038–2044. AAAI Press (2015)
[5] Chomsky, N.: Remarks on nominalization. In: Jacobs, R.A., Rosenbaum, P.S. (eds.)
Readings in English Transformational Grammar, pp. 184–221. Ginn, Waltham,
MA (1970)
[6] Clarke, E.M., Emerson, E.A.: Design and synthesis of synchronization skeletons
using branching time temporal logic. In: Workshop on logic of programs. pp. 52–71.
Springer (1981)
[7] Cosler, M., Hahn, C., Mendoza, D., Schmitt, F., Trippel, C.: nl2spec: Interactively
translating unstructured natural language to temporal logics with large language
models. In: CAV 2023. pp. 383–396. Springer (2023)
[8] Cosler, M., Schmitt, F., Hahn, C., Finkbeiner, B.: Iterative circuit repair against
formal specifications. arXiv preprint arXiv:2303.01158 (2023)
[9] Dettmers, T., Pagnoni, A., Holtzman, A., Zettlemoyer, L.: QLoRA: Efficient finetuning of quantized LLMs. In: Advances in Neural Information Processing Systems
(NeurIPS) (2023)
[10] Ferrando, A., Malvone, V.: VITAMIN: verification of A multi agent system. In:
AAMAS 2025. pp. 3023–3025. IFAAMAS (2025)
[11] Finkbeiner, B., Hahn, C., Rabe, M.N., Schmitt, F.: Teaching temporal logics to
neural networks. ArXiv abs/2003.04218 (2020), https://api.semanticscholar.org/
CorpusID:212633677
[12] Fodor, J.D., Sag, I.A.: Referential and quantificational indefinites. Linguistics and
Philosophy 5(3), 355–398 (1982)
[13] Frege, G.: On sense and reference. Translations from the philosophical writings of
Gottlob Frege 2, 56–85 (1892)
[14] Fuggitti, F., Chakraborti, T.: Nl2ltl–a python package for converting natural language (nl) instructions to linear temporal logic (ltl) formulas. In: AAAI 2023.
vol. 37, pp. 16428–16430 (2023)
[15] He, J., Bartocci, E., Nickovic, D., Isakovic, H., Grosu, R.: Deepstl - from english
requirements to signal temporal logic. In: ICSE 2022. pp. 610–622. ACM (2022)
[16] Hu, E.J., Shen, Y., Wallis, P., Allen-Zhu, Z., Li, Y., Wang, S., Wang, L., Chen, W.:
LoRA: Low-rank adaptation of large language models. In: International Conference
on Learning Representations (ICLR) (2022)

22

M. Aruta et al.

[17] Jamroga, W., van der Hoek, W.: Agents that know how to play. Fundam. Informaticae 63(2-3), 185–219 (2004), http://content.iospress.com/articles/fundamentainformaticae/fi63-2-3-05
[18] Jamroga, W., Malvone, V., Murano, A.: Reasoning about natural strategic ability.
In: Proceedings of the 16th Conference on Autonomous Agents and MultiAgent
Systems. pp. 714–722 (2017)
[19] Kulkarni, A.N., Liu, A., Gaglione, J.R., Fried, D., Topcu, U.: Dynamic coalition structure detection in natural language-based interactions. arXiv preprint
arXiv:2502.16339 (2025)
[20] Maler, O., Nickovic, D.: Monitoring temporal properties of continuous signals.
In: International symposium on formal techniques in real-time and fault-tolerant
systems. pp. 152–166. Springer (2004)
[21] Mendoza, D., Hahn, C., Trippel, C.: Translating natural language to temporal
logics with large language models and model checkers. In: 2024 Formal Methods
in Computer-Aided Design (FMCAD). pp. 1–11. IEEE (2024)
[22] Mogavero, F., Murano, A., Perelli, G., Vardi, M.Y.: Reasoning about strategies: On
the model-checking problem. ACM Trans. Comput. Log. 15(4), 34:1–34:47 (2014).
https://doi.org/10.1145/2631917, https://doi.org/10.1145/2631917
[23] Nayak, A., Timmapathini, H.P., Murali, V., Ponnalagu, K., Venkoparao, V.G., Post,
A.: Req2spec: Transforming software requirements into formal specifications using
natural language processing. In: REFSQ 2022. pp. 87–95. Springer (2022)
[24] Pnueli, A.: The temporal logic of programs. In: 18th annual symposium on foundations of computer science (sfcs 1977). pp. 46–57. ieee (1977)
[25] Reinhart, T.: Quantifier scope: How labor is divided between qr and choice functions. Linguistics and Philosophy 20(4), 335–397 (1997)
[26] Rizzi, L.: The fine structure of the left periphery. In: Haegeman, L. (ed.) Elements
of Grammar, pp. 281–337. Kluwer, Dordrecht (1997)
[27] Russell, B.: On denoting. Mind 14(56), 479–493 (1905)
[28] Russell, B.: The philosophy of logical atomism. The Monist 29(1), 32–63 (1919).
https://doi.org/10.5840/monist191929120
[29] de Saussure, F.: Course in General Linguistics. Duckworth, London ([1916] 1983),
(trans. Roy Harris)
[30] Shoham, Y., Leyton-Brown, K.: Multiagent systems: Algorithmic, game-theoretic,
and logical foundations. Cambridge University Press (2008)
[31] Small, S.L., Cottrell, G.W., Tanenhaus, M.K. (eds.): Lexical Ambiguity Resolution:
Perspective from Psycholinguistics, Neuropsychology and Artificial Intelligence.
Elsevier (2013)
[32] Wang, Z., Jiang, J., Zhou, H., Zheng, W., Zhang, X., Bansal, C., Yao, H.:
Verifiable format control for large language model generations. arXiv preprint
arXiv:2502.04498 (2025)
[33] Wooldridge, M.: An introduction to multiagent systems. John wiley & sons (2009)
[34] Wu, Y., Jiang, A.Q., Li, W., Rabe, M., Staats, C., Jamnik, M., Szegedy, C.: Autoformalization with large language models. Advances in neural information processing
systems 35, 32353–32368 (2022)
[35] Zrelli, R., Misson, H.A., Ben Attia, M., Gohring de Magalhaes, F., Shabah, A.,
Nicolescu, G.: Automatic translation of natural language requirements into ctl spec-

Translating Natural Language to Strategic Temporal Specifications via LLMs

23

ifications using large language models: A multi-approach evaluation⋆. Available at
SSRN 5334216

A

Structural Examples for Ambiguity-Aware Translation

The syntactic trees in this appendix employ X-bar theoretic structures to map natural
language sentences to ATL/ATL∗ formulas. Some trees use representational conventions
that prioritize transparent scope and argument structure for translation purposes, rather
than strictly derivational syntactic analyses. Therefore, we explicitly flag them as interpretive devices for the syntax-semantics interface. These conventions do not affect the
empirical coverage of the test suite, which is designed to probe whether models correctly
recover logical form from surface form.
A.1

Example 1: Quantifier Scope Ambiguity Surface Structure

Example 1 (Surface structure). Consider the sentence:
Every rover can guarantee that it will never enter a hazardous area.
The sentence contains two quantificational expressions: the universal DP every rover and
the indefinite DP a hazardous area. This gives rise to two possible semantic readings, (i)
a surface-scope reading and (ii) an inverse-scope reading.

A.2

Example 2: Surface-Scope Interpretation

Example 2 (Surface-scope interpretation: ∀ > ∃). Under the surface-scope interpretation, the universal quantifier takes wider scope than the existential quantifier. Informally,
the reading is: "for every rover, there is a possibly different hazardous area such that the
rover can guarantee that it will never enter it".

A.3

Example 3: Inverse-Scope Interpretation

Example 3 (Inverse-scope interpretation: ∃ > ∀). Under the inverse-scope interpretation,
the indefinite DP receives wider semantic scope than the universal DP. Informally, the
reading is: "there is a hazardous area such that every rover can guarantee that it will
never enter that same area".
The tree in Figure 7 employs a scope-marking convention rather than a syntactic
derivation. The indefinite DP "a hazardous area" is shown TP-adjoined to indicate its
wide-scope existential interpretation, not to assert a literal movement operation. This
representation is compatible with analyses in which indefinites receive exceptional scope
via choice functions [25] or referentiality [12], without violating island constraints on
QR. It should not be interpreted as a claim about syntactic derivation.

24

A.4

M. Aruta et al.

Example 4: VP-Ellipsis under Sentential Coordination

Example 4 (VP-ellipsis). Consider the sentence:
The captain can guarantee that at the next step possession will be recovered, and
the midfielder can too.
The second conjunct contains an elliptical VP. The phrase can too must be interpreted by
recovering the full VP from the first conjunct. Consequently, the ATL/ATL∗ translation
must duplicate the strategic-temporal objective for the second agent.
The corresponding translation reconstructs the elided material before formalization:
⟨⟨Captain⟩⟩X possession_recovered ∧ ⟨⟨M idf ielder⟩⟩X possession_recovered.
Thus, the example tests whether a model can recover omitted material and duplicate the
full strategic-temporal objective, rather than translating only the overt surface string.
A.5

Example 6: Right Dislocation

Example 5 (Right dislocation). Consider the sentence:
They can eventually ensure the game ends, the players.
The NP the players appears at the right periphery of the matrix clause, outside its
canonical argument position. In conformity with X-bar theory’s binary-branching requirement, the dislocated element is represented as a right-adjunct: the outer TP has
exactly two daughters, the inner TP (the base clause) and the right-adjoined DPi , so that
no node carries more than two immediate children. The subject pronoun they occupies the
base-generated subject position and is coreferential with the dislocated NP (co-indexed
as DPi ). The adverb eventually adjoins to VP, itself producing a binary VP-over-VP
adjunction structure.

A.6

Example 7: Left Dislocation

Example 6 (Left dislocation). Consider the sentence:
The vending machine, Mary can ensure it will work.
The DP the vending machine is displaced to the left periphery of the clause, occupying
Spec,TopP in the cartographic analysis of the left periphery [26]. A resumptive pronoun
it fills the canonical argument position within the embedded complement of ensure,
co-indexed with the topic DPi . Binary branching is satisfied throughout: TopP branches
into Spec and Top′ ; Top′ branches into Top◦ and TP; and so on down every projection.

Translating Natural Language to Strategic Temporal Specifications via LLMs

A.7

25

Example 8: Right Node Raising

Example 7 (Right Node Raising). Consider the sentence:
Bob has, but Albert has not, a strategy to ensure that the vending machine is
always operative.
The DP a strategy to ensure that the vending machine is always operative is shared
between two coordinated TPs. In conformity with X-bar theory’s binary-branching
requirement, the shared element is represented as a right-adjunct to CoordP: the outer
CoordP has exactly two daughters, the inner CoordP (the coordinate structure proper)
and the right-adjoined DPj , so that no node carries more than two immediate children.
Each conjunct contains a gap in object position, marked by trace tj . To reflect the formal
syntax of the second conjunct where the verb precedes negation (has not), the verb has
is raised to T in both conjuncts, leaving a trace tv heading the VP. The negation not
heads a NegP below T′ . The internal structure of the complex shared DP is omitted for
readability.

B

Model-Checker Integration Interface

To make the end-to-end workflow concrete, Figure 12 shows the natural-language-toATL∗ translation surfaced directly inside the VITAMIN model checker. A user enters a
strategic requirement in natural language; the translation service returns a well-formed
ATL/ATL∗ formula that is parsed by the same front-end used for verification, so that
only syntactically valid specifications enter the model-checking phase.

C

Relevance to the Dataset

These examples illustrate why ambiguity-aware NL-to-ATL/ATL∗ translation cannot be
reduced to direct keyword substitution. Quantifier scope ambiguity may require multiple
admissible formal outputs, while VP-ellipsis requires reconstruction of omitted material
before translation. Similar considerations apply to right dislocation, left dislocation,
and Right Node Raising. In all cases, the resulting formula must preserve the intended
scope relations among strategic modalities, temporal operators, Boolean connectives,
and atomic propositions.

D

Translation-and-Evaluation Algorithm

Algorithm 1 details the end-to-end translation-and-evaluation loop that the nl2atl
architecture (Figure 1 in the main text) realizes: it draws a fixed stratified split, fine-tunes
each open-weight model on the training split (skipped for the API baselines), generates a
prediction for every test requirement under greedy decoding, and scores each prediction
with the two-tier exact-match-then-judge protocol before aggregating the per-prediction
verdicts over seeds.

26

M. Aruta et al.

Algorithm 1: NL-to-ATL∗ Translation and Evaluation
Require: Dataset D, model config M , training seeds S
Ensure: Raw predictions P, per-prediction verdicts V, and aggregated accuracy
1: (Dtr , Dte ) ← S TRATIFIED S PLIT(D) {fixed canonical split; few-shot exemplars held out}
2: Instantiate the inference backend for M via the Model Abstraction Layer
3: P ← ∅; V ← ∅ {raw predictions; per-prediction verdicts}
4: for all training seed s ∈ S do
5:
Ms ← F INE T UNE(M, Dtr , s) with LoRA {skipped for API baselines}
6:
for all r ∈ Dte do
7:
P ← B UILD P ROMPT(r, M ) {system prompt + optional few-shot}
8:
ϕ̂ ← I NFER(P, Ms ) {greedy decoding; local or API backend}
9:
P ← P ∪ {(r, ϕ̂, s, metadata)}
10:
end for
11: end for
12: for all (r, ϕ̂, s) ∈ P with gold set Φref do
13:
if E XACT M ATCH(ϕ̂, Φref ) then
14:
correct ← true
15:
else
16:
correct ← LLMJ UDGE(ϕ̂, Φref )
17:
end if
18:
V ← V ∪ {(r, s, correct)} {store verdict for aggregation}
19: end for
20: accuracy ← AGGREGATE(V, S) {mean over seeds with dispersion}
21: return P, V, and accuracy

E

Experimental Configuration

E.1

Computing Infrastructure and Software

All local fine-tuning and inference were run on Linux compute nodes equipped with
NVIDIA A100 GPUs, dispatched as independent jobs through a SLURM-managed
cluster. The proprietary baselines and the LLM judges were accessed through the Azure
OpenAI service. The framework is implemented in Python (≥ 3.10) and released under
the MIT license. The experiments build, among others, on PyTorch 2.10, Hugging
Face Transformers 5.0, PEFT 0.18 (low-rank adaptation), bitsandbytes 0.49 (4-bit
quantization), TRL 0.27 (supervised fine-tuning), Accelerate 1.12, Datasets 4.5, and
scikit-learn 1.7. The released repository pins an exact version for every dependency,
and the per-node CPU and memory specifications are recorded in the accompanying
environment manifest.
E.2

Model Versions and Endpoints

Every open-weight base checkpoint is pinned to an exact Hugging Face commit
revision (Table 3), and the released configuration records these revisions so that
fine-tuning and inference reproduce the same weights. The proprietary baselines
and four of the six LLM judges are Azure OpenAI deployments, queried with

Translating Natural Language to Strategic Temporal Specifications via LLMs

27

API version 2024-08-01-preview at temperature 0 during June 2026. The
generator deployments resolved to the dated snapshots gpt-4.1-2025-04-14
and gpt-5.4-2026-03-05, and these two models also serve as judges; the
other two Azure judges resolved to gpt-5.2-2025-12-11 (GPT-5.2) and the
deployed model version DeepSeek-V3.2. The remaining two judges are openweight and run locally at 4-bit precision like the open-weight generators: G EMMA 2-27B (google/gemma-2-27b-it, revision aaf20e6b) and L LAMA -3.3-70B
(meta-llama/Llama-3.3-70B-Instruct, revision 6f6073b4).

Model

Hugging Face checkpoint

Revision

qwen-3b
Qwen/Qwen2.5-3B-Instruct
aa8e7253
phi3
microsoft/Phi-3.5-mini-instruct
2fe19245
qwen-coder-7b Qwen/Qwen2.5-Coder-7B-Instruct c03e6d35
mistral-7b
mistralai/Mistral-7B-Instruct-v0.3 c170c708

Table 3: Pinned open-weight base checkpoints and their exact Hugging Face
commit revisions (short hashes). The proprietary generators (GPT-4.1, GPT-5.4)
(which also serve as two of the six LLM judges) and the additional Azure judges
(D EEP S EEK -V3.2, GPT-5.2) are Azure OpenAI deployments queried at API version
2024-08-01-preview; these resolved to snapshots gpt-4.1-2025-04-14,
gpt-5.4-2026-03-05, and gpt-5.2-2025-12-11, while D EEP S EEK V3.2 is identified by its model version. The other two judges, the openweight G EMMA -2-27B (google/gemma-2-27b-it) and L LAMA -3.3-70B
(meta-llama/Llama-3.3-70B-Instruct), are run locally like the open-weight
generators above.

E.3

Data Splits and Seeds

The gold dataset is partitioned into stratified training/validation/test sets in a 70/10/20
ratio, stratified on formula structure (single- versus multi-reading items). The split
seed is decoupled from the training seed and fixed at 42 for the canonical split used
for all headline numbers; each fine-tuned configuration is then repeated over three
training seeds (42, 43, 44), and accuracy is reported as the seed mean with a 95%
confidence interval. These intervals quantify sensitivity to the training seed at the fixed
canonical test split and therefore do not capture test-set sampling variance; for a binomial
proportion at the observed accuracies, that component is on the order of ±0.06 over
the 218 test items, so the seed intervals understate total uncertainty. The orchestrator
additionally supports stratified k-fold cross-validation with shared folds, which estimates
split-induced variance directly; we report the canonical single-split numbers as the
headline and leave a full k-fold sweep across all configurations (which multiplies finetuning cost by the number of folds) to future runs. The curated few-shot exemplars
are held out of every split so that no prompting example can leak into evaluation.
Decoding is deterministic (greedy, with sampling disabled) and emits up to 256 new

28

M. Aruta et al.

tokens for local models; Azure calls are issued at temperature 0. Only the training split
is augmented: each training instance is duplicated once with a templated paraphrase
of its natural-language input - a single synonym substitution drawn from a fixed list of
temporal and strategic phrasings (for example, “sooner or later” → “eventually” or “can
guarantee that” → “can ensure that”) - while its gold formula is left unchanged. With
an augmentation factor of two this doubles the training data (the original instance plus
one paraphrase); the validation and test splits are used verbatim, so augmentation cannot
introduce train/test leakage.

E.4

Training and LoRA Hyperparameters

All open-weight models are fine-tuned with low-rank adapters (LoRA) for 8 epochs
using the paged 8-bit AdamW optimizer, a cosine schedule with a 0.1 warmup ratio,
peak learning rate 1 × 10−4 , weight decay 0.01, gradient clipping at 0.3, bf16 precision,
and gradient checkpointing; the maximum sequence length is 1536 tokens. Table 4 lists
the per-model adapter and batching settings. LoRA adapters are applied to the attention
projections and the MLP projections of each architecture, and every base checkpoint
is pinned to an exact revision in the released configuration. The proprietary baselines
(GPT-4.1, GPT-5.4) are API-only and are not fine-tuned: their weights are closed, and
the modest in-domain data available is insufficient to fine-tune models at their scale
reliably, so they are evaluated zero- and few-shot.

Model

4-bit LoRA r LoRA α Dropout Batch × Acc.

mistral-7b
yes
qwen-3b
no
phi3
no
qwen-coder-7b yes

32
64
32
64

64
128
64
128

0.05
0.05
0.05
0.05

2 × 16
8×4
6×6
4×8

Table 4: Per-model fine-tuning configuration. All models share the training schedule
described in the text and a maximum sequence length of 1536 tokens. “Batch × Acc.”
denotes the per-device batch size times the gradient-accumulation steps.

F

Additional Quantitative Results

This section reports the robustness check and fine-grained breakdowns referenced from
the experiments in the main paper: the conservative six-judge accuracy (Table 5), the
decomposition of judged accuracy into its exact-match floor and judge-recovered fraction
(Figure 13), accuracy split by ambiguity type (Table 6), and the accuracy–latency tradeoff (Figure 14).

Translating Natural Language to Strategic Temporal Specifications via LLMs
Baseline

Fine-tuned

ZS

FS

ZS

FS

Proprietary (Azure API)
gpt-4.1
API 0.438 0.623
gpt-5.4
API 0.445 0.681

–
–

–
–

0.629 ±.04
0.667 ±.04
0.707 ±.02
0.716 ±.02

0.665 ±.05
0.692 ±.02
0.728 ±.02
0.731 ±.02

Model

Size

Open-weight (local)
mistral-7b
7B
qwen-3b
3B
phi3
3.8B
qwen-coder-7b 7B

0.115
0.070
0.147
0.184

0.223
0.265
0.293
0.356

29

Table 5: Robustness check (six-judge mean). Semantic accuracy averaged over all
six LLM judges and over seeds, a complement to the human-aligned primary results in
the main paper (Table 1). Folding the stricter judges into the mean (down to GPT-5.2
at Cohen’s κ = 0.16 against humans) lowers every score and slightly reorders the top:
the fine-tuned QWEN - CODER -7 B (0.731) and PHI 3 (0.728) edge above the strongest
few-shot proprietary baseline (GPT-5.4, 0.681) by a small margin that is significant on
shared items (QWEN - CODER -7 B ∆ = 0.052, paired bootstrap 95% CI [0.004, 0.102],
randomization p = 0.03). Under the single most human-aligned judge of Table 1 (which
is also the most lenient) this margin vanishes to a tie (∆ = −0.009, p = 0.71); it reflects
the strict judges’ documented over-rejection of the proprietary baselines’ faithful inputgrounded paraphrases, not a true quality gap, so the honest reading is parity. Fine-tuned
cells show the 95% confidence interval over three training seeds; the local baselines are
single greedy runs (deterministic, hence exactly reproducible), whereas the proprietary
API baselines, though queried at temperature 0, are not bit-for-bit deterministic, so their
single-run point estimates carry a run-to-run variance that we do not quantify. ZS/FS
denote zero-/few-shot prompting; best per column in bold.

G

Prompting and Few-Shot Exemplars

All systems share a fixed prompting setup, identical across models and prompting
conditions; the verbatim templates ship with the released code. We summarize their
content here.
G.1

Translation Prompt

The system prompt casts the model as an ATL/ATL∗ expert and requires it to return only
formula text. It fixes:
– Syntax. The coalition modality «A» or «A,B»; the temporal operators X, F, G (unary)
and U (binary, written p U q); the Boolean operators !, &&, ||, ->; PASCAL C ASE
agent and coalition names; and snake_case atomic propositions.
– Scope. The strategic operator scopes over the whole formula that follows it and
is kept separate from the temporal operator it governs, e.g. «Machine»G(paid

30

M. Aruta et al.
System
GPT-4.1 (fs)
GPT-5.4 (fs)
MISTRAL -7 B (ft+fs)
QWEN -3 B (ft+fs)
PHI 3 (ft+fs)
QWEN - CODER -7 B (ft+fs)

Single-reading QSA
(n=187)
(n=31)
0.88
0.88

0.58
0.68

0.85
0.88
0.87
0.88

0.27
0.33
0.49
0.63

Table 6: Accuracy on the 187 single-reading versus the 31 multi-reading (quantifierscope ambiguity, QSA) test items, under the headline Llama-3.3-70B judge, for the
headline systems (proprietary few-shot baselines; fine-tuned few-shot open-weight models; ft+fs = fine-tuned + few-shot). Multi-reading items are the rare, hardest cases that
require emitting both the distributive and the collective reading. Single-reading accuracy
is uniformly high (0.85–0.88), but every system drops sharply on the QSA slice, where
no model class dominates: the strongest few-shot proprietary baseline (GPT-5.4, 0.68)
and the best fine-tuned open-weight model (QWEN - CODER -7 B, 0.63) handle it comparably, while the smaller fine-tuned models lag (0.27–0.33). The QSA slice has only 31
items (a binomial 95% confidence interval is ≈ ±0.17), so it supports this qualitative
contrast but not a fine ranking. Under the strictest judges the proprietary baselines instead
score near zero on this slice; that collapse is an artifact of those judges rejecting their
input-grounded predicate paraphrases (our judge-reliability analysis in the main paper),
not a failure to emit both readings. This breakdown reuses the existing judged verdicts;
no additional labeling was performed.

-> ticket_printed), not «Machine»(G paid -> ticket_printed).
Inability is expressed by negating the strategic operator (!«Y»F goal), not the
objective.
– Targeted ambiguities. VP ellipsis: repeat the recovered formula for the second agent.
Right Node Raising: attach the shared right-peripheral objective to both conjuncts.
Quantifier-scope ambiguity: output all admissible readings, one per line, never fusing
two readings into one formula; a distributive reading ascribes the ability to each agent
separately and a collective reading to the coalition jointly.
– Output discipline. Emit only the formula(s), one per line, with no explanations,
Markdown, labels, or trailing prose.
G.2

Few-Shot Exemplars

In the few-shot condition a fixed pool of seven curated exemplars is prepended to the
prompt; these inputs are held out of every train/validation/test split, so they never leak
into evaluation. Each exemplar targets a distinct phenomenon:
– Collective ability (right dislocation). “They can guarantee that at the next step the alarm will
be sent, the surveillance system and the operator.”
⇒ «System,Operator»X alarm_sent

Translating Natural Language to Strategic Temporal Specifications via LLMs

31

– Left dislocation. “The gate, the machine can guarantee that it will open at the next step.”
⇒ «Machine»X gate_open
– VP ellipsis. “Robot number 1 has a strategy to ensure that eventually position 3 holds, and
robot number 2 does too.”
⇒ «Robot1»F pos3 && «Robot2»F pos3
– Quantifier-scope ambiguity (two required readings). “Every robot can guarantee that it will
eventually reach a safe spot.”
⇒
«Robot1»F at_safe_spot_1 && «Robot2»F at_safe_spot_2 &&
«Robot3»F at_safe_spot_3
and «Robot1,Robot2,Robot3»F at_safe_spot
– Ability asymmetry. “The diplomatic cable system can, but the encryption gateway cannot,
guarantee that classified cables will never be routed publicly.”
⇒ «DiplomaticCableSystem»G !classified_cables_routed_publicly
&& !«EncryptionGateway»G !classified_cables_routed_publicly
– Simple eventuality. “The user can guarantee that sooner or later the ticket will be printed.”
⇒ «User»F ticket_printed
– Nested, literary input. “If we do not wish to fight, we can prevent the enemy from engaging
us. . . ” (adapted from Sun Tzu).
⇒ «We»(!wish_to_fight -> F (throw_something_odd_in_his_way &&
G !enemy_engages_us))

With the count left unset, every exemplar is shown in a fixed order; a smaller count
selects a reproducible random subset and is used only for ablations.
G.3

LLM-Judge Prompt

All six judges (DeepSeek-V3.2, GPT-4.1, GPT-5.2, GPT-5.4, Gemma-2-27B, and Llama3.3-70B) use a single fixed prompt (version v1.4) that casts the model as an adjudicator of
ATL/ATL∗ faithfulness beyond exact string matching. It restates the syntax conventions
above and applies an explicit rubric.
– Accept: harmless whitespace and redundant parentheses; commutative reordering
of && or || when the same operands stay under the same strategic, temporal, and
Boolean scope; and renamed predicates or agents only when they are clear aliases
grounded in the input.
– Anyp -> q as !p || q), contraposition, De Morgan, double-negation, idempotence, distributivity, or biconditional rewrites; any change in a temporal operator
or its replacement by a temporal-logic equivalent (e.g. F p as true U p, G p as
!F !p); any change of coalition, including distributive versus collective ability; any
change of temporal or strategic scope, implication direction, or polarity; turning a
conjunction into a disjunction or vise versa; and any omitted or extraneous condition.
For ambiguous items it rejects predictions that return only one of the jointly required
readings or that collapse them into a single conjunction.
– Output and robustness. The judge returns a single machine-parseable JSON object,
{"correct": "yes" | "no", "reasoning": "..."}, and is calibrated
with eight worked accept/reject examples (covering parenthesization, commutativity,

32

M. Aruta et al.

operator rewrites, QSA multiplicity, and temporal-operator and coalition errors). To
resist prompt injection, it is instructed to treat the input, gold output(s), and prediction
as data and to ignore any instructions embedded inside them.
Verdicts are cached per judge identity, so a judge is never queried twice on an identical
(input, gold, prediction) triple, while the judges remain independent.

H

Human-Annotation Disagreements and Their Adjudication

Of the 599 audited predictions, the two expert annotators initially diverged on three. In
all three the stricter annotator judged the prediction incorrect while the second judged it
correct. The annotators then deliberated and reached agreement on two of the three (D2
and D3 below), folding those labels back into the reference set; the third (D1) resisted
consensus and is retained here as a genuine unresolved disagreement rather than forced
to a label. Both reconciled cases were settled in favour of the permissive reading (the
annotators agreed the prediction was faithful) even though the automated judges had
almost all called these two predictions incorrect (unanimously across the six judges for
D2, and four-of-six for D3, where GPT-4.1 and the human-aligned L LAMA -3.3-70B had
sided with the permissive annotator). On these borderline items the human audit therefore
overturns an over-strict tendency the judges share, rather than merely confirming them;
even the most human-aligned judge, L LAMA -3.3-70B, shared this over-strict reading
on D2, though it had already sided with the experts on D3. The case left open, D1, is
by contrast the item on which all six judges agree the prediction is incorrect, yet the
annotators could not settle whether an unresolved pronominal coalition and a predicate
that absorbs the agent name still count as a faithful rendering. Each entry below gives
the natural-language input, the gold formula, the model prediction, the verdicts (with
any annotator note), and the adjudication outcome. With the two reconciled labels added
and the single open case excluded, the human-as-reference comparison rests on 598
consensus labels.
– D1. Pronominal coalition vs. bundled predicate (GPT-5.4, zero-shot baseline; item ex677).
Input: “It can guarantee that invalid badges will never open the staff entrance, the badge reader.”
Gold: «BadgeReader»G !invalid_badges_open_staff_entrance
Prediction:
«It»G(!invalid_badges_open_staff_entrance_badge_reader)
Annotator 1 (incorrect): “prediction uses «It» instead of «BadgeReader» and bundles
badge_reader into the predicate.”
Annotator 2: correct (no note). All six judges: incorrect.
The dispute is whether an unresolved pronoun coalition and a proposition that swallows the
agent name still count as a faithful rendering. Adjudication: unresolved—the annotators could
not converge after discussion, so this item is kept as a genuine disagreement and excluded from
the human-as-reference set.
– D2. Reversed until operands (QWEN - CODER -7 B, fine-tuned, zero-shot; item ex992).
Input: “The help desk can guarantee that . . . the request will remain pending until the missing
detail is supplied, the account will remain limited until identity is checked, and the case will
remain open until the resolution is confirmed.”
The prediction shares the gold’s prefix «HelpDesk»(X user_notified && G

Translating Natural Language to Strategic Temporal Specifications via LLMs

33

ticket_traceable && ...) and differs only in the three U (until) clauses:
Gold:
(request_pending U missing_detail_supplied) &&
(account_limited U identity_checked) && (case_open U
resolution_confirmed)
Prediction:
(missing_detail_supplied U request_resolved) &&
(identity_checked U account_limited) && (resolution_confirmed
U case_open)
Annotator 1 (incorrect): “scoping error: U operands are wrong.” Annotator 2: correct (no
note). All six judges: incorrect.
Every U has its two operands transposed (and one predicate altered), which annotator 1 read as
inverting the temporal commitment; the dispute is how strictly operand order must be enforced.
Adjudication: after discussion the annotators agreed the prediction is faithful (correct),
overturning the stricter initial label and the six judges’ unanimous incorrect verdict.
– D3. Predicate abbreviation and line-separated conjuncts (MISTRAL -7 B, few-shot baseline;
item ex462).
Input: “The pharmacy interface can guarantee that the dispense request remains deferred until
the interaction screen is cleared, and the medication safety service can too.”
Gold:
«PharmacyInterface»(dispense_request_deferred U
interaction_screen_cleared)
&& «MedicationSafetyService»(dispense_request_deferred U
interaction_screen_cleared)
Prediction: the same two coalitions with dispense_request_deferred abbreviated to
request_deferred and emitted on two separate lines rather than joined by &&.
Annotator 1: incorrect (no note). Annotator 2: correct (no note). Judges: incorrect, except
GPT-4.1 and the human-aligned L LAMA -3.3-70B (correct).
The dispute is whether an abbreviated proposition and an implicit (line-break) conjunction
preserve the intended meaning. Adjudication: after discussion the annotators agreed the
prediction is faithful (correct); the abbreviation and line-break conjunction were accepted
as meaning-preserving, a call that, among the judges, only GPT-4.1 and the human-aligned
L LAMA -3.3-70B had made.

These cases show that the “correctness” of a strategic–temporal translation is not always
single-valued at the margins: predicate aliasing, implicit coreference, operand order,
and the syntactic marking of conjunction all sit on a boundary where expert judgment
legitimately differs. Deliberation resolved two of the three, but in both the experts
ultimately accepted a prediction that the LLM judges had rejected, and one case remains
genuinely open. This is precisely what motivates our two-tier protocol (reporting the
deterministic exact-match floor separately, using six independent judges, and validating
them against a human audit) rather than treating any single verdict as ground truth.

34

M. Aruta et al.

Quantifier Scope Ambiguity — Surface Structure
CP
C′
C

TP
T′

∅ DPi
D′
D

T
NP

every N

VP

can V′
V

CP

rover guarantee C′
C

TP
T′

that DP
it T

NegP

will Neg′
Neg VP
never V′
V

DPj

enter D′
D
a AP

NP
N

hazardous area

Fig. 5: Surface structure for a quantifier scope ambiguity involving a universal DP and
an indefinite DP.

Translating Natural Language to Strategic Temporal Specifications via LLMs

35

Quantifier Scope Interpretation 1: ∀ > ∃ — Surface Scope
CP
C′
C
∅ DPi

TP
TP
T′

every rover DP
ti T

VP

can V′
V

CP

guarantee C′
C

TP
T′

that DP
it T

NegP

will Neg′
Neg

VP

never DPj

VP

a hazardous area V′
V

DP

enter tj

Fig. 6: Surface-scope interpretation, where the universal DP outscopes the indefinite DP.

36

M. Aruta et al.

Quantifier Scope Interpretation 2: ∃ > ∀ — Inverse Scope
CP
C′
C

TP

∅ DPj

TP

a hazardous area DPi

TP
T′

every rover DP
ti T

VP

can V′
V

CP

guarantee C′
C

TP
T′

that DP
it T

NegP

will Neg′
Neg VP
never V′
V

DP

enter tj

Fig. 7: Inverse-scope interpretation, where the indefinite DP receives wider semantic
scope than the universal DP.

Translating Natural Language to Strategic Temporal Specifications via LLMs

37

VP-Ellipsis
CoordP
Coord′

TP1
DP

T′

Coord

TP2
T′

The captain T VPi and DP
can V′
V

the midfielder T VP
can ei

CP

guarantee C′
C

TP

that PP

TP
T′

at the next step DP
possession T

VP

will be recovered

Fig. 8: VP-ellipsis under sentential coordination. The elided VP in the second conjunct
is represented as an indexed empty category ei , co-indexed with the antecedent VPi in
the first conjunct. This notation indicates identity of interpretation without commitment
to the theoretical mechanism (deletion vs. pro-form).

38

M. Aruta et al.

Right Dislocation
TP
DPi

TP

[right-adjoined]

T′

DPi

D′
they T

VP
D NP

can AdvP

VP

Adv

′

the N
V

players
eventually V

CP

ensure C′
C

TP

∅ DP
D′

T′
T VP

D NP ∅ V′
the N
game

V
ends

Fig. 9: Right dislocation via right-adjunction. The outer TP has exactly two daughters:
the inner TP (the base clause) and the right-adjoined DPi the players (in green). The
resumptive subject they and the dislocated NP share index i. The adverb eventually
adjoins to VP, yielding a VP-over-VP binary structure.

Translating Natural Language to Strategic Temporal Specifications via LLMs

39

Left Dislocation
TopP
Top′

DPi
D′

Top

TP
T′

D NP ∅ DP
the N
vending
machine

Mary T

VP

can V′
V

CP

ensure C′
C

TP

∅ DPi
it T

T′
VP

will V′
V
work

Fig. 10: Left dislocation: the vending machine (DPi , in amber) occupies Spec,TopP
in the left periphery. The resumptive pronoun it (DPi ) within the embedded clause is
co-indexed with the topic. Top◦ is phonologically null (∅). All nodes branch at most
binary.

40

M. Aruta et al.

Right Node Raising
CoordP
DPj

CoordP

[right-adjoined / shared]

Coord′

TP1

D′
DP

T

′

Coord

TP2
D NP

Bob T

′

VP but DP

T

a
has V

′

Albert T

V DP
tv

tj

N

NegP

strategy
has Neg′ to ensure . . .
Neg VP
V′

not

V DP
tv

tj

Fig. 11: Right Node Raising via right-adjunction. The shared DP is represented as rightadjoined to CoordP to maintain binary branching while ensuring the ATL translation
associates the objective with both conjuncts. This is a representational convention for the
syntax-semantics interface, not a syntactic derivation. The traces tj in object position
mark interpretive gaps; no movement operation is claimed.

Translating Natural Language to Strategic Temporal Specifications via LLMs

41

Fig. 12: Natural-language to ATL⋆ translation surfaced inside the GEN VITAMIN interface.

Fig. 13: Accuracy decomposition (Llama-3.3-70B judge). Semantic accuracy under
the headline judge split into the deterministic exact-match floor (blue) and the additional
fraction recovered by the LLM judge (orange), for each headline system (proprietary fewshot baselines; open-weight fine-tuned few-shot). The judge-recovered share (annotated)
is largest for the proprietary baselines (up to 46% for GPT-4.1 few-shot) and smaller
for the fine-tuned open-weight systems (23–29%), whose outputs more often match the
reference surface form. Exact match alone would substantially understate the quality of
every system.

42

M. Aruta et al.

Fig. 14: Semantic accuracy (under the headline Llama-3.3-70B judge) versus mean
inference latency. Open-weight models are circles, proprietary API baselines diamonds;
the dashed line is the Pareto frontier, which under the human-aligned judge is shared:
the few-shot proprietary baselines (GPT-5.4, GPT-4.1) occupy the high-accuracy end
and the fast fine-tuned open-weight systems (PHI 3, QWEN -3 B) the low-latency end,
while the most accurate open-weight system (QWEN - CODER -7 B) sits just off the frontier,
dominated by GPT-5.4. API latency is network-timed and only indicative across the
API/local boundary; accuracy is comparable throughout.



==> fix2.txt <==
Translating Natural Language to Strategic Temporal
Specifications via LLMs
Marco Aruta1 , Francesco Improta2 , Vadim Malvone2 , Aniello Murano1 , and Vladana
Perlić2
1

2

University of Naples Federico II, Naples, Italy
LTCI, Télécom Paris, Institut Polytechnique de Paris, Palaiseau, France

Abstract. A rigorous formalization of system requirements is a fundamental
prerequisite for the verification of Multi-Agent Systems (MAS). However, writing
correct formal specifications is well known as an error-prone, time-consuming,
and expertise-intensive task. This difficulty is further accentuated in MAS, where
requirements must capture strategic abilities and temporal objectives. At present,
there is no established methodology for deriving MAS specifications from natural
language. We present a framework for translating Natural Language descriptions
of strategic requirements into well-formed ATL/ATL∗ formulas using Large Language Models (LLMs). Since no available dataset supports supervised learning
for the NL-to-ATL/ATL∗ translation task, we create and curate a novel expertvalidated dataset, employed for training and evaluating fine-tuned models. On a
held-out test set, evaluated under the LLM judge that best agrees with expert annotations, in-domain fine-tuning of small open-weight models (3 - 7B parameters)
matches strong few-shot proprietary API baselines. Our best fine-tuned system
reaches 0.84 semantic accuracy, statistically on par with 0.86 for the strongest
few-shot proprietary baseline, while keeping requirements on-premises. We further
find that judge reliability is inverse to generator strength. The open-weight Llama3.3-70B tracks human verdicts most closely, whereas the strongest proprietary
models are the least reliable judges, over-rejecting faithful paraphrases of the
reference. To assess the practical applicability of the generated specifications, we
embed our tool to an existing strategic logics model checker, enabling non-expert
users to specify strategic properties in natural language.

1

Introduction

Formal verification of Multi-Agent Systems (MAS) requires logical formalisms capable
of capturing how multiple agents interact, compete, and cooperate over time [30, 33,
22]. In this setting, strategic logics such as Alternating-time Temporal Logic (ATL⋆ )
[1] provide a natural framework for specifying what coalitions of agents can enforce,
regardless of the behavior of others. This makes the logic particularly suitable for safetycritical and adversarial scenarios, where guarantees must hold even in the presence of
uncontrollable or competing entities. Yet, writing correct ATL⋆ specifications requires
substantial expertise in formal methods, temporal logic, and game-theoretic semantics,
making the construction of strategic specifications difficult to non-expert practitioners.
This remains true even for ATL, the vanilla fragment of ATL⋆ . A major source of

2

M. Aruta et al.

difficulty is that requirements are typically expressed in natural language, which is
inherently ambiguous, both because its interpretation depends on context and because the
same surface form may admit different structural readings [29, 31]. In formal verification,
however, ambiguity cannot be tolerated: verification pipelines require well-formed
formulas with precise syntax and unambiguous semantics. More generally, the gap
between linguistic expression and logical form has long motivated the view that the
surface grammar of a sentence may fail to make its underlying formal structure explicit
[13, 27, 28]. In the context of strategic reasoning, this mismatch becomes especially
critical, since ambiguities may affect coalition attribution, temporal scope, and the
intended interpretation of alternative strategic outcomes [19]. These issues are further
amplified when natural-language requirements are processed by Large Language Models
(LLMs). Besides inheriting the intrinsic ambiguity of natural language, LLM inputs
may also be under-specified or contain irrelevant task-related details, both of which
can lead to multiple plausible formalizations of the same request. This is particularly
problematic in the strategic setting, where even small differences in interpretation may
produce logically distinct ATL or ATL⋆ formulas with substantially different verification
outcomes.
Recent advances in LLMs have generated growing interest in the automatic translation of natural-language requirements into formal specifications. Existing work, however,
has focused predominantly on single-agent or purely temporal formalisms, such as
Linear Temporal Logic (LTL) [24], Signal Temporal Logic (STL) [20], and Computation Tree Logic (CTL) [6]. By contrast, the strategic setting of MAS remains largely
unexplored. To the best of our knowledge, there is currently no established trained LLM,
nor any publicly available dataset, specifically designed to support the translation of
natural-language requirements into ATL or ATL⋆ specifications.
Our Contributions. In this paper, we take a first step toward bridging this gap by introducing an open-weight and open-source LLM framework for translating natural language
requirements involving strategic reasoning into well-formed ATL/ATL∗ formulas. Our
contributions are the following:
– First expert-authored NL-to-ATL/ATL∗ dataset. We release, to the best of our
knowledge, the first benchmark specifically designed for translating natural-language
requirements into ATL/ATL∗ formulae. The dataset contains 1100 instances, handwritten by two domain experts, covering coalitional ability, adversarial outcomes,
temporal objectives, and five targeted ambiguity families: right dislocation, left
dislocation, VP ellipsis, Right Node Raising, and quantifier scope ambiguity. The
dataset is approximately balanced with respect to both the ATL/ATL∗ temporal
operators and the targeted ambiguities types and uses diverse natural-language
realizations to avoid surface-template bias.
– Hybrid open-weight translation framework. We propose an LLM-based framework for mapping natural-language requirements to well-formed ATL/ATL∗ specifications. The framework supports both Azure OpenAI inference and private local
deployment with open-weight models, enabling use in both large-scale cloud settings
and privacy-sensitive industrial environments.
– Fine-tuning and a judge-reliability finding. We fine-tune open-weight models on
the proposed dataset and compare them against strong few-shot proprietary baselines,

Translating Natural Language to Strategic Temporal Specifications via LLMs

3

showing that in-domain fine-tuning of small open-weight models matches few-shot
proprietary systems under the judge that best agrees with human experts, while
improving transparency and deployment control. That judge is itself open-weight:
we find judge reliability to run opposite to generator strength, with the open-weight
Llama-3.3-70B tracking human verdicts best and the strongest proprietary models
judging worst by over-rejecting input-grounded paraphrases, even of their own
outputs.
– Verification-oriented integration. We integrate the framework into VITAMIN [10],
enabling natural-language strategic requirements to be translated into ATL/ATL∗
formulae and immediately used within an existing model-checking workflow.
We release the dataset, models, prompts, evaluation scripts, and orchestration code under
an open-source license, providing a reusable foundation for research on LLM-assisted
formal specification of Multi-Agent Systems.
Related works. The problem of translating natural language specifications into temporal
logics has received increasing attention in recent years [8, 11, 23, 34], particularly
in the context of Linear Temporal Logic (LTL), Signal Temporal Logic (STL), and
Computation Tree Logic (CTL). To the best of our knowledge, the most relevant peerreviewed contributions along this research line are [7, 14, 15, 35, 21], which represent
the current state of the art in mapping natural-language requirements to temporal logic
specifications. The Fuggiti’s and Cosler’s works [14, 7] primarily focus on LTL and
explore different degrees of natural language abstraction and compositionality, while He
et al. [15] and Zrelli et el. [35] respectively focus on STL and CTL. To the best of our
knowledge, no prior peer-reviewed work has systematically addressed the problem of
translating unrestricted natural language specifications into strategic temporal logics that
explicitly capture agent coalitions and their strategic interaction. In this sense, our work
constitutes the first dataset-driven and tool-supported study targeting natural language
translation into ATL/ATL∗ , thus extending existing approaches beyond purely temporal
reasoning toward multi-agent strategic reasoning. Against Fugitti and Chakraborti work
[14], we contend that the proposed natural language specifications remain overly aligned
with the syntax and semantics of the target translation logic (LTL in that case). By
contrast, our approach adopts natural language specifications with a higher expressive
grade, allowing a wider range of semantic synonyms and syntactic realizations (e.g.
left and right peripheral displacements, right node raising, verbal phrase ellipsis and
quantifier scope ambiguities), adding complexity to the previously cited researches.
Furthermore, while we acknowledge that the proposed translation mechanism can be
valuable for progressively validating translation correctness in a compositional fashion,
it arguably presupposes users who are already familiar with recursive construction
over well-formed formulas and the associated composition rules. Therefore, our tool is
explicitly designed for users who are illiterate in formal logic, namely, who lack prior
training in formal methods notation and reasoning. The synthesis of correct LTL formulas
from natural language specifications benefits our work, as the already cited literature
in this area provides well established mappings for temporal operators. However, LTL
lacks the syntactic and semantic machinery required to capture strategic behaviour,
which is expressible in ATL/ATL∗ . Accordingly, a central challenge of this work is to

4

M. Aruta et al.

enable robust translation of such strategic operators, and their diverse natural language
renderings.
Outline. Section 2 introduces preliminaries for the reader. Section 3 presents the dataset.
Section 4 describes the proposed translation framework. Section 5 reports on evaluation
and applications. Section 6 reports on the experiments. Section 7 concludes the work.

2

Background

We briefly provide notions about natural language ambiguities, Concurrent Game Structures, ATL and ATL∗ (analyzing both syntax and semantics). We assume some familiarity
with standard concepts from temporal logic and multi-agent systems, focusing on the
essential aspects for our framework.
Natural Language Ambiguities. Linguistics Formal Syntax and Semantics offer well
defined formalizations for identifying natural language ambiguity drawing on graph
theory and logical analysis [5]. We focus on syntactic ambiguities in translation, as they
can be reliably detected and verified. Semantic ambiguities arising from subtle differences in the meaning of terms or expressions present a greater challenge. They appear
in the dataset but determining the correct interpretation is non trivial. Consequently,
accuracy metrics for syntactic ambiguities are more reliable than those for semantic ones
(see the Evaluation section for more details). Here we address the ambiguities covered
in our work. The first two types are right and left dislocation, which occurs when a
constituent, wether an argument or adjunct appears outside the clause boundaries, either
preceding or following it. Right dislocation is illustrated by "They can eventually ensure
the game ends, the players", while "The vending machine, Mary can ensure it will work"
exemplifies left dislocation.

S
NPdisl
the players VP
CP

S
NP
V They

the game
can
ends
eventually
ensure

Fig. 1: Right Dislocation. Cartographic analysis provided in Appendix A.

The third type is Verb Phrase ellipsis (VP ellipsis), a phenomenon whereby a verb
phrase is left out of a sentence when its meaning can be recovered from the phrasal
context. This typically happens when omitted material mirrors a verb phrase already
introduced earlier in the discourse; an example follows "Amanda has a strategy to surely

Translating Natural Language to Strategic Temporal Specifications via LLMs

5

S
S

NPdisl

VP

NP

CP

V

it will
work

can
ensure

The vending
machine

Mary

Fig. 2: Left Dislocation. Cartographic analysis provided in Appendix A.

sell all the toys and Leo does too". The fourth type is Right Node Raising (RNR), a
construction in which a shared argument appears at the right periphery of a coordinate
structure, as in "Bob has, but Albert has not, a strategy to ensure that the vending machine
is always operative". The fifth and final type is Quantifier Scope Ambiguity (QSA),
where a sentence like "Every agent can prevent a breach" admits two readings. The first
is "For every agent, there is some breach that the agent can prevent (possibly a different
breach for every agent)". The second is "There is one breach such that every agent can
prevent that breach". The respective logical forms in First Order Logic follows:

- First reading: ∀x A(x) → ∃y (B(y) ∧ P (x, y))

- Second reading: ∃y B(y) ∧ ∀x (A(x) → P (x, y))
with A being the monadic predicate "is an agent", B the monadic predicate "is a breach",
and P the dyadic relation "can prevent", where P (x, y) is read "x can prevent y". Since it
may not be immediately evident, how scope ambiguities relate to well-formed formulas
in logic for strategic reasoning is discussed in the dataset section.

S
NPshared

CoordP

a strategy to ensure
Coord’
S1
the machine is
operative
S2
Conj VP NP
VP

NP but

has Bob

has not Albert

Fig. 3: Right Node Raising. Note that traces in VP are omitted for simplicity, same
reasoning for the explosion of the complex NP "a strategy to ensure". Cartographic
analysis provided in Appendix A.

6

M. Aruta et al.

Alternating-time Temporal Logic. Alternating-time Temporal Logic (ATL) and ATL∗
are strategic temporal logics for reasoning about the abilities of coalitions of agents
in multi-agent systems. Both logics are interpreted over Concurrent Game Structures
(CGS), the standard semantic models for logics for strategic reasoning. Formally, a CGS
is a tuple G = (Agt, Ap, Act, St, s0 , d, δ, ℓ), where:
- Agt is a finite, non-empty set of agents;
- Ap is a finite, non-empty set of atomic propositions;
- St is a non-empty set of states;
- s0 ∈ St is the initial state;
- Act is a non-empty set of actions;
Act
- for each agent
Q a ∈ Agt, da : St → 2 \ {∅} gives the actions available to agent a;
- δ : St × a∈Agt Act → St is the transition function;
- ℓ : St → 2Ap is the labelling function.
Let λ be a path, that is, a infinte sequence of states connected by successive transitions.
We introduce the following notation:
- λ[i] denotes the state at position i along λ, with indexing starting from 0;
- λ[i . . . j] denotes the subpath of λ from position i to position j;
- λ[i . . . ∞] denotes the suffix of λ starting at position i.
Additionally, we define a history h ∈ St+ as a finite sequence of states that can occur
in the system. A perfect-recall strategy for agent a is a function sa : St+ → Act such
that sa (h) ∈ da (last(h)) for every finite history h. A collective strategy for a coalition
A ⊆ Agt is denoted by sA . The set of outcome paths starting from a state q under sA is
denoted by out(q, sA ).
Syntax of ATL. The following syntax defines a well-formed formula in ATL:
φ ::= p | ¬φ | φ ∧ φ | ⟨⟨A⟩⟩Xφ | ⟨⟨A⟩⟩Gφ | ⟨⟨A⟩⟩(φ U φ)
Here, p ∈ Ap and A ⊆ Agt. Additional boolean and temporal operators can be derived
as usual. Temporal operator F is classically derived.
Semantics of ATL. Given a CGS M and a q ∈ St, the satisfaction relation M, q |= φ is
defined inductively as follows:
- M, q |= p iff p ∈ ℓ(q);
- M, q |= ¬φ iff not (M, q |= φ);
- M, q |= φ1 ∧ φ2 iff M, q |= φ1 and M, q |= φ2 ;
- M, q |= ⟨⟨A⟩⟩Xφ iff ∃sA ∀λ ∈ out(q, sA ) : M, λ[1] |= φ;
- M, q |= ⟨⟨A⟩⟩Gφ iff ∃sA ∀λ ∈ out(q, sA ) ∀i ≥ 0 : M, λ[i] |= φ;
- M, q |= ⟨⟨A⟩⟩(φ1 U φ2 ) iff ∃sA ∀λ ∈ out(q, sA ) such that ∃i ≥ 0 with M, λ[i] |=
φ2 and ∀j < i, M, λ[j] |= φ1 .
Syntax of ATL∗ . ATL⋆ distinguishes between state and path formulas, defined by:
φ ::= p | ¬φ | φ ∧ φ | ⟨⟨A⟩⟩γ,
γ ::= φ | ¬γ | γ ∧ γ | Xγ | γ U γ.
Here, p ∈ AP and A ⊆ Agt. Temporal operators G and F are classically derived.

Translating Natural Language to Strategic Temporal Specifications via LLMs

7

Semantics of ATL∗ . Semantics of ATL∗ extends that for ATL as follows:
- M, q |= ⟨⟨A⟩⟩γ iff ∃sA ∀λ ∈ out(q, sA ) : M, λ |= γ;
- M, λ |= φ iff M, λ[0] |= φ;
- M, λ |= Xγ iff M, λ[1 . . . ∞] |= γ;
- M, λ |= γ1 U γ2 iff ∃i ≥ 0 s.t. M, λ[i . . . ∞] |= γ2 and ∀j < i, M, λ[j . . . ∞] |=
γ1 .

3

Dataset

The dataset contains a balanced distribution of 1100 elements comprehensing simple sentences, namely those most syntactically aligned with well-formed formulas in ATL/ATL∗ ,
and sentences exhibiting the four targeted ambiguity types, which we briefly summarize
here. Right/Left Dislocation occurs when a constituent (argument or adjunct) appears
outside its clause boundaries, either preceding or following it. Verb Phrase (VP) Ellipsis
is a phenomenon in which a verb phrase is omitted when its meaning is recoverable from
context, typically because the elided material mirrors a verb phrase introduced earlier
in the discourse. Right Node Raising (RNR) is a coordination construction in which
a shared argument appears at the right periphery. Quantifier Scope Ambiguity (QSA)
arises when a sentence contains multiple quantifiers whose relative scope is not uniquely
determined by the surface syntax, yielding two or more distinct readings that differ in the
logical relationships between the quantified expressions. The dataset constitutes a gold
standard resource, that is, a manually annotated benchmark validated by human experts
and intended as a reference for evaluating automated systems. It has been reviewed
and validated by three annotators with expertise in formal verification and formal logic
for strategic reasoning in multi-agent systems. The complete annotation process and
inter-annotator discussion for each dataset entry are documented in the supplementary
materials. Reviewers highlighted potential issues and abstained from commenting on
elements they deemed unproblematic; such abstentions were interpreted as implicit
acceptance rather than missing judgments. Validation decisions were aggregated via
majority vote, and relative rationales were explicitly recorded.
Dataset construction, balancing, and ground truth. Our dataset was hand-written by
two experts in formal verification and the temporal logics for strategic reasoning in
multi-agent systems, who manually authored each natural-language specification together with its corresponding ATL or ATL∗ formalization. All formulae in the dataset
are well-formed ATL∗ formulae. Since ATL is a syntactic fragment of ATL∗ , formulae
that happen to be expressible in ATL are included as special cases without separate
classification. The instances cover a broad range of multi-agent system scenarios, including settings in which goals are achieved by a single strategic agent, by explicitly
defined coalitions, or by coordinated behaviour among multiple agents. The dataset was
designed to be approximately balanced with respect to the temporal operators appearing
in the original definition of ATL and ATL∗ [1]. In particular, the final distribution of
operator occurrences is: X: 590, G: 590, F : 598, U : 586. Moreover, we deliberately
varied the natural-language realizations of each temporal operator in order to reduce
surface-level template bias. For instance, the next operator X was expressed through

8

M. Aruta et al.

Dataset element 1: VP ellipsis ambiguity example
1: ID: ex331
2: Input (Natural Language):
3:
“The drone can guarantee that it will return to base sooner or later, and the rover can too.”
4: Outputs:
5:
Formula:
⟨⟨Drone⟩⟩F at_base ∧ ⟨⟨Rover⟩⟩F at_base

formulations such as “at the next step” and “in the immediately following state”; eventuality F through expressions such as “sooner or later” and “in due course”; until U
through expressions such as “up to the moment when” and “before”; and globally G
through expressions such as “at all times” and “in every state”. In addition to temporal
balancing, the dataset explicitly targets the aforementioned five linguistic ambiguities.
These ambiguity types were introduced according to an approximately uniform distribution within the ambiguous subset, with each type accounting for about 20% of the
targeted ambiguous examples. Right and left dislocation were used to test whether the
model can correctly recover the syntactic and semantic role of displaced constituents.
VP ellipsis was used to test whether omitted predicates can be reconstructed from the
preceding clause. RNR was introduced to test whether the model can recover a shared
right-peripheral argument in a coordinate structure, as in cases where two agents differ
in their strategic ability but share the same formal objective. QSA was used to test
whether the model can distinguish distributive readings from collective coalition-based
readings. For this latter class, whenever two interpretations are genuinely admissible, the
ground truth includes two formal outputs, corresponding to the distributive and collective
readings. The dataset is provided in JSON format, following common practice in recent
NLP and AI dataset releases, where JSON or JSONL is used to serialize structured
instances and associated metadata in a portable and easily processable form [32]. Each
dataset element is represented as a JSON object containing the natural-language input
and an outputs field. The latter contains the correctformula translation of the natural
language sentence, encoding the intended strategic and temporal meaning. In particular,
for QSA, the same field contains multiple formula pairs, one for each admissible interpretation. All formulae were manually curated and checked to serve as the ground truth
for evaluating natural-language-to-ATL/ATL∗ translation. After describing the structure
of the dataset, we report two illustrative ambiguous instances. Dataset element 1 shows
a case of VP ellipsis in a robotic system specification. Here, the phrase “the rover can
too” does not explicitly repeat the predicate introduced in the first clause. A correct
translation therefore requires reconstructing the omitted strategic-temporal content and
assigning it to the second agent as well. Dataset element 2 shows a case of quantifier
scope ambiguity (QSA), the most challenging family: the universally quantified subject
“every plane” licenses two distinct admissible readings—a distributive one, in which
each agent individually enforces the objective, and a collective one, in which the agents
enforce it jointly as a coalition. Both readings are stored as gold, so a correct translation
must emit both, since neither alone captures the intended meaning.

Translating Natural Language to Strategic Temporal Specifications via LLMs

9

Dataset element 2: Quantifier scope ambiguity (QSA) example with two jointly required
readings
1: ID: ex336
2: Input (Natural Language):
3:
“Every rover can guarantee that it will never enter a hazardous area.”
4: Outputs (both readings are jointly required):
5:
Distributive reading (each agent individually):

6:

⟨⟨Rover1 ⟩⟩G ¬in_hazardous_area_1 ∧
⟨⟨Rover2 ⟩⟩G ¬in_hazardous_area_2 ∧
⟨⟨Rover3 ⟩⟩G ¬in_hazardous_area_3
Collective reading (the agents as a coalition):
⟨⟨Rover1 , Rover2 , Rover3 ⟩⟩G ¬in_hazardous_area

4

Framework

We present an open-source framework that translates natural-language strategic requirements into well-formed ATL/ATL∗ specifications. It comprises three components: a
hybrid inference layer that runs local open-weight models and cloud APIs behind a
single interface; scalable, reproducible experimentation with multi-seed aggregation and
cluster execution; and post-prediction evaluation that couples syntactic and meaninglevel assessment and feeds a strategic model checker. Figure 4 sketches the architecture;
the end-to-end translation-and-evaluation loop is given as Algorithm 1 in the technical
appendix.

10

M. Aruta et al.

CLI / REST
Endpoint

Dataset
Manager

VITAMIN
Model Checker

Model
Abstraction

Experiment
Orchestrator
INFERENCE ENGINE

Train split

Openweight 3–7B
LoRA fine-tuned

Proprietary API
frozen (GPT)

Raw Predictions
multi-seed + metadata
EVALUATION HARNESS

Exact-Match

LLM-asa-Judge

Aggregated Metrics
accuracy · agreement · efficiency

Fig. 4: Tool architecture. A natural-language requirement (from the CLI, a REST endpoint, or the integrated VITAMIN model checker) reaches the Experiment Orchestrator,
which draws stratified splits and exemplars from the Dataset Manager and resolves
models through the Model Abstraction Layer. Inference is hybrid: open-weight 3-7B
models are LoRA fine-tuned and served locally (dashed arrow), while proprietary API
models are used frozen, behind one interface. Each generation is stored as a multi-seed
raw prediction and scored by two independent evaluators (exact match and an LLM-asa-judge) before aggregation into accuracy, agreement, and efficiency metrics.

4.1

Architecture

Requests enter through a command-line interface or a REST endpoint and reach an
Experiment Orchestrator. It draws data from a Dataset Manager (which produces
deterministic, stratified train/validation/test partitions and holds the curated few-shot
exemplars out of every split, so no prompting example leaks into evaluation) and resolves
models through a Model Abstraction Layer, a declarative registry mapping a short
model key to its provider, checkpoint, decoding parameters, and fine-tuning targets. The
backing Inference Engine serves local open-weight checkpoints and cloud endpoints

Translating Natural Language to Strategic Temporal Specifications via LLMs

11

under one calling convention; because fine-tuning depends on initialization, each finetuned configuration is repeated over several seeds, while greedy decoding keeps run-torun variation attributable to training rather than sampling. Every generation is stored
as a raw prediction with its metadata (latency, token counts, decoding configuration)
before any scoring, and two evaluators then consume it: an Exact-Match Evaluator for
normalized syntactic comparison and an LLM-as-a-Judge for meaning when surface
forms diverge. Decoupling inference from evaluation, and applying the same two-tier
scoring to local and cloud predictions, ensures that observed differences reflect model
capability rather than the harness.
4.2

Prompting and Output Parsing

The translation target is pinned by a system prompt that fixes the ATL/ATL∗ surface syntax (the coalition modality ⟨⟨A⟩⟩, the temporal operators X, F , G, and U ,
the Boolean connectives, PASCAL C ASE agent names, and snake_case atomic propositions) together with the scope convention that keeps the strategic operator separate
from the temporal operator it governs, e.g. ⟨⟨Machine⟩⟩ G(paid → printed ) rather than
⟨⟨Machine⟩⟩(G paid → printed ). It also states the intended treatment of each targeted
ambiguity: repeat the recovered formula for VP ellipsis, share the right-peripheral objective across both conjuncts for Right Node Raising, and emit all admissible readings
(one per line) for quantifier-scope ambiguity, never fusing two distinct readings into
one. The few-shot condition prepends a small curated pool of exemplars spanning these
phenomena, held out of every split. Models emit plain text under greedy decoding;
a parser then strips extraneous tokens and canonicalizes whitespace, letter case, and
operator spelling, so that scoring compares formulas rather than incidental surface form.
A requirement with several readings is stored as a set of gold formulas, and a prediction
must reproduce the entire set to count as correct. The full system prompt and the curated
few-shot exemplars are reproduced in the technical appendix.
4.3

Hybrid Inference: Privacy and Capacity

Because requirement confidentiality is central to industrial formal methods, the framework treats local open-weight inference as a primary path: checkpoints are fine-tuned
with low-rank adapters [16], using 4-bit QLoRA quantization [9] for the larger 7B models, so domain specialization happens entirely on-premises and no requirement leaves
the air-gapped environment. The same interface targets Azure OpenAI endpoints when
data sensitivity permits, letting practitioners trade data sovereignty against reasoning
capacity without altering the pipeline.
4.4

Scalability and Reproducibility

The framework targets large parameter sweeps over models, prompting conditions, and
seeds: each (model, condition, split) cell is an independent unit of work dispatched to
a SLURM-managed GPU cluster. To separate genuine capability from initialization
noise, the orchestrator decouples the data-split seed from the training seed and supports

12

M. Aruta et al.

two protocols: a single canonical stratified split, identical across models, used for
the headline numbers reported here, and an optional stratified k-fold cross-validation
mode, with shared folds, for estimating split-induced variance. Aggregation runs on
the appropriate axis (over seeds or folds), yielding means with dispersion rather than
single-point estimates.
4.5

Model-Checker Integration

A translation is useful only if it fits inside a verification workflow. We therefore embed
our framework in VITAMIN, an established model checker for strategic logics [10],
so designers express constraints in natural language and obtain formulas that are immediately parsed and verified (a screenshot is in the technical appendix). The integration
is dual-service: the verification backend manages the model-checking environment,
while translation runs as a FastAPI microservice whose /generate endpoint takes
the requirement, a model key, and prompting flags (few-shot, maximum new tokens, an
optional fine-tuned adapter). A non-destructive patch installs a thin client that routes ATL
requests to the translation service first and falls back to the checker’s native generation
whenever the service is unavailable or returns an ill-formed result. Because the emitted formulas are parsed by the same front-end used for verification, only well-formed
specifications enter model checking, giving immediate syntactic validation of model
output.

5

Evaluation Protocol

We evaluate translations with a layered protocol that moves from strict syntax, to meaning,
to the reliability of the evaluation itself, and finally to deployment efficiency. Every metric
below is reported as a mean over independent runs rather than a single measurement.
5.1

Multi-Seed Aggregation

LLM decoding and fine-tuning are sensitive to initialization, so each fine-tuned configuration is run over several training seeds on the canonical split, and accuracy is reported as
the seed mean with a 95% confidence interval, so the headline numbers reflect capability
rather than a single favorable run.
5.2

Exact Match and Meaning

Exact match. Predictions are first compared to the reference under a normalization that
removes purely surface differences: whitespace and letter case are normalized, logical
operators are mapped to a canonical ASCII form (e.g. ∧, ∨, ¬, →), and the spelling of
coalition names inside ⟨⟨·⟩⟩ is normalized while propositions are left intact, so that a
non-semantic agent renaming is not penalized but a genuine lexical change still counts
as a miss. Because a single requirement may admit several jointly required readings (for
instance under quantifier-scope ambiguity), exact match demands that all gold formulas

Translating Natural Language to Strategic Temporal Specifications via LLMs

13

be produced, not merely one of them. This deterministic check is the syntactic-precision
baseline.
LLM-as-a-judge. A prediction that is not an exact match is forwarded to an LLM-as-ajudge, which decides strategic and temporal equivalence to the reference and returns a
structured verdict (a correct label and a free-text rationale). To avoid depending on
any single model, we benchmark six independent LLM judges (DeepSeek-V3.2, GPT4.1, GPT-5.2, GPT-5.4, and the open-weight Gemma-2-27B and Llama-3.3-70B) under
one fixed prompt (version v1.4), whose adjudication rubric and calibration examples
are reproduced in the technical appendix, and validate each against the expert audit
below. Headline accuracy is reported under the single most human-aligned judge (the
open-weight Llama-3.3-70B), which is moreover not among the evaluated systems
and so never grades its own outputs. Judge decisions are cached per judge identity, so
no judge is queried twice on an identical triple, and the judges remain independent.
Reported accuracy is therefore the exact-match rate plus the judge-recovered fraction, a
decomposition we state explicitly.
Why an LLM judge rather than formal equivalence. One might instead decide semantic equivalence of two ATL/ATL∗ formulas over concurrent game structures, but
this is ill-posed here: the atomic propositions and agent names are grounded in the
natural-language request rather than in a fixed game structure, so there is no shared
model over which to evaluate satisfaction, and a faithful prediction may use a differently named but corresponding proposition or coalition; equivalence for ATL∗ is also
computationally heavy. The judge therefore targets the appropriate notion: whether the
prediction preserves the strategic-temporal intent of the reference (coalition attribution,
the strategic modality and its polarity, the temporal operators, and the scope relations
among them) rather than verbatim form, requiring that all admissible readings appear for
requirements with multiple readings. We treat these verdicts as estimates and validate
them against human judgment next.
5.3

Reliability of the Evaluation

Inter-rater agreement. To quantify how trustworthy the automatic verdicts are, we
compute pairwise Cohen’s κ and Fleiss’ κ across judges. Agreement is measured only
over items that actually reach the judges: deterministic verdicts, exact matches, and
empty or unmatched predictions scored as incorrect without an LLM call, are excluded,
since including them would trivially inflate agreement.
Human validation. An expert audit provides ground truth for the judges themselves.
From a stratified sample that deliberately over-represents items on which the judges
disagree, and excluding predictions the cloud safety filter blocked at generation (which
carry no judge output to validate), 599 predictions are labeled independently by two
expert annotators (inter-annotator agreement 99.5%, Cohen’s κ = 0.99). The annotators
then deliberated over their three initial disagreements and reached agreement on two of
them; the third resisted consensus and is retained as a genuine unresolved disagreement,
excluded from the human-as-reference comparison and leaving 598 consensus labels.
On both reconciled cases the annotators concluded that the prediction was faithful,
overturning the stricter initial reading that the automated judges had echoed, so here
the human audit corrects an over-strict tendency shared by the LLM judges rather than

14

M. Aruta et al.

merely confirming them. The single remaining case sits on the boundary of strategic–
temporal equivalence, a limit that no labeling protocol, human or automated, can fully
avoid. The consensus labels both measure how closely each judge tracks human judgment
and produce a robustness ranking in which human labels override the judges wherever an
item was audited. Because the judges track human judgment unevenly, we report headline
accuracy under the most human-aligned judge alone, with a conservative cross-check
that averages all six judges.
5.4

Efficiency

We characterize deployment efficiency through the accuracy-latency trade-off rather than
a single scalar: for every system we report mean per-example latency alongside accuracy
and identify the Pareto frontier, the systems for which no alternative is simultaneously
faster and more accurate. We avoid monetary cost models, since token prices and
amortized GPU-hour rates are provider and hardware specific, whereas accuracy and
latency are measured directly. One caveat applies to latency: cloud models are timed
end-to-end over the network, so their latency is comparable within the local group
but only indicative across the API/local boundary, while accuracy remains comparable
throughout.
5.5

Significance and Transparency

To establish whether the leading system is genuinely ahead of its closest competitors,
we compare systems on shared items with a paired bootstrap confidence interval and a
randomization test, rather than the marginal accuracy gap alone. We also disclose every
provider content-filter event: the few inputs rejected by the cloud safety filter (at generation or judging time) count as incorrect in the reported accuracy, are listed explicitly,
and the ranking is recomputed with them excluded to confirm that the conclusions do
not depend on them.

6

Experiments

We report an empirical study on the held-out test split using the protocol of Section 5.
This study addresses two implicit research questions: whether LLMs can translate natural
language into strategic temporal logic reliably enough to feed a verifier, and how locally
deployable open-weight models compare with proprietary baselines.
Setting. We evaluate six models across four conditions, yielding 20 model-condition
systems (fine-tuning applies only to the four open-weight models). Two proprietary
Azure OpenAI models, GPT-4.1 and GPT-5.4, are run zero- and few-shot as strong
baselines: being closed-weight, they cannot be adapted within our on-premises setting,
and the modest in-domain data makes API-side fine-tuning at their scale impractical, so
they serve as strong few-shot reference points. Our central comparison thus contrasts indomain fine-tuning of small open-weight models with few-shot prompting of much larger
proprietary ones, rather than model class alone. Four open-weight models (MISTRAL -7 B,

Translating Natural Language to Strategic Temporal Specifications via LLMs
Baseline

Fine-tuned

ZS

FS

ZS

FS

Proprietary (Azure API)
gpt-4.1
API 0.611 0.843
gpt-5.4
API 0.694 0.856

–
–

–
–

0.762
0.778
0.800
0.839

0.766
0.801
0.818
0.844

Model

Size

Open-weight (local)
mistral-7b
7B
qwen-3b
3B
phi3
3.8B
qwen-coder-7b 7B

0.239
0.151
0.275
0.298

0.349
0.367
0.417
0.463

15

Table 1: Primary results. Semantic accuracy under the most human-aligned judge,
namely the open-weight L LAMA -3.3-70B, which tracks the expert audit best among
six candidates (Cohen’s κ = 0.59; cf. Table 2) shows the seed mean. ZS/FS denote
zero-/few-shot prompting; fine-tuning is available only for the open-weight models; best
per column in bold; fine-tuned values are means over three training seeds. Under this
judge the strongest few-shot proprietary baseline (GPT-5.4, 0.856) and the top fine-tuned
open-weight system (QWEN - CODER -7 B, 0.844) are statistically tied within the n=218
sampling noise, so small fine-tuned open-weight models match much larger few-shot
proprietary ones. A conservative six-judge cross-check appears in the technical appendix.

QWEN -3 B , PHI 3 (Phi-3.5-mini), and QWEN - CODER -7 B ) are run as baselines and after
LoRA fine-tuning, in both prompting conditions. All systems share identical prompt
templates, few-shot exemplars, and decoding (one greedy decode per query, with no
chain-of-thought, self-consistency, or parser-feedback/self-repair scaffolding for any
model), with local fine-tuning and inference on NVIDIA A100 GPUs, so the comparison
isolates in-domain fine-tuning versus few-shot prompting rather than inference-time
engineering applied unevenly. The parser canonicalizes surface form identically before
scoring, and the tool’s parser-validated fallback (Section 4.5) is a model-agnostic deployment feature held out of this controlled comparison; the proprietary baselines thus
receive the same best-effort prompting as the open-weight systems, and the reported accuracies are a conservative floor that such scaffolding could lift for all alike. Of the 1100
instances, the 7 curated few-shot exemplars are held out of every split; the remaining
1093 are partitioned by a stratified 70/10/20 split into 765 training, 110 validation, and
218 test examples. Each fine-tuned configuration is repeated over three training seeds,
and every prediction is scored by six LLM judges (DeepSeek-V3.2, GPT-4.1, GPT-5.2,
GPT-5.4, and the open-weight Gemma-2-27B and Llama-3.3-70B) plus an expert human
audit on a stratified subsample, for 4,279 items with multiple judge verdicts.

Fine-tuning versus few-shot baselines. Table 1 reports semantic accuracy by model and
condition under the most human-aligned judge. The top is a statistically tied cluster:
the strongest few-shot proprietary baseline, GPT-5.4 few-shot (0.856), and the best
fine-tuned open-weight system, QWEN - CODER -7 B few-shot (0.844), differ by only
0.012, within the n=218 sampling noise, so small fine-tuned open-weight models match

16

M. Aruta et al.

much larger few-shot proprietary ones. Fine-tuning is the dominant factor for the openweight models: it lifts PHI 3 from 0.417 to 0.818 in the few-shot setting and moves
every open-weight model from weak zero-shot baselines (as low as 0.151) into the
0.76–0.84 band. Few-shot prompting helps throughout, but its benefit is largest for the
untuned baselines and shrinks after fine-tuning, so task adaptation, rather than scale
alone, drives open-weight performance: the 3–7B fine-tuned models reach the level of
much larger few-shot proprietary systems. These gains come from fine-tuning on the
765-instance training split, augmented twofold by templated paraphrasing of the input
(synonym substitutions for temporal and strategic phrasings that leave the gold formula
unchanged), applied to training only, so validation and test are never augmented; modest
in-domain supervision thus suffices to specialize a small model to ATL/ATL∗ . The 95%
seed confidence intervals for the top systems are narrow (about ±0.02; see the six-judge
robustness check in the technical appendix), but they capture only training-seed variation
at the fixed canonical split and not test-set sampling variance, which at n=218 items is on
the order of ±0.06; the seed intervals are therefore a lower bound, and a stratified k-fold
sweep, which our framework supports, would estimate the split component directly and
is left to future runs.
Exact match versus meaning. We decompose accuracy under the most human-aligned
judge into a deterministic exact-match floor and the fraction the LLM judge recovers (the
appendix gives the full breakdown for the headline systems under the same judge). The
gap between syntactic and meaning-level scoring is large and uneven, and widest for the
proprietary baselines. For GPT-5.4 zero-shot, exact match yields only 0.213 of the 0.694
accuracy: roughly 69% of correct answers are syntactically distinct from the reference
yet strategically equivalent; for GPT-4.1 few-shot the judge-recovered share is 46%. It
is smaller for the strongest fine-tuned systems (23 - 29%), whose outputs more often
match the reference surface form, but never negligible. Purely syntactic metrics therefore
systematically understate translation quality, especially on underspecified requirements.
Statistical significance. A paired analysis on shared items confirms a tight top cluster and
shows that the comparison with the proprietary baselines is itself judge-dependent, in the
direction our judge-reliability analysis predicts. The fine-tuned PHI 3 and QWEN - CODER 7 B systems (few- and zero-shot) are mutually indistinguishable (pairwise differences
≤ 0.024 under the six-judge mean, within the n=218 sampling noise) and far above
the untuned open-weight baselines. Against GPT-5.4 few-shot the paired difference
changes sign with the judge: under the most human-aligned judge of Table 1 the two are
statistically level (QWEN - CODER -7 B few-shot ∆ = −0.009, randomization p = 0.71),
whereas under the six-judge mean the open-weight systems edge ahead by a small margin
(QWEN - CODER -7 B ∆ = 0.052, paired bootstrap 95% CI [0.004, 0.102], p = 0.03; PHI 3
∆ = 0.048, p = 0.03). That swing is precisely the artifact documented above (the stricter
judges penalise the proprietary baselines’ faithful input-grounded paraphrases more
heavily, while the most human-aligned judge credits them), so we read the generation
comparison as parity: the fine-tuned open-weight systems are statistically level with the
few-shot proprietary baselines under the most reliable judge, and the small lead that
appears under stricter scoring reflects judge over-strictness rather than a true quality gap.

Translating Natural Language to Strategic Temporal Specifications via LLMs

17

Judge reliability. Table 2 summarizes inter-rater reliability, and it carries our most
striking result: judge quality runs opposite to generator strength. The six LLM judges
agree only moderately with one another (mean pairwise Cohen’s κ = 0.49) and track the
human audit very unevenly. The strongest, most recent proprietary models are the worst
judges. More specifically, G PT-5.4, the top few-shot generator in Table 1, manages
only κ = 0.24 against humans and GPT-5.2 worse still (κ = 0.16). The best judge
by a wide margin is the open-weight L LAMA -3.3-70B (κ = 0.59, 81.8% agreement),
ahead of D EEP S EEK -V3.2 (0.46) and GPT-4.1 (0.44). The cause is systematic overstrictness on predicate aliasing: on 1167 items both strict proprietary judges (GPT-5.4
and GPT-5.2) rejected a prediction that L LAMA -3.3-70B accepted and on the audited
subset the human experts sided with L LAMA over them 160 to 26, while there is not a
single item where L LAMA rejected a prediction both of these judges accepted. Almost
all such cases merely rename an atomic proposition to an input-grounded paraphrase
(discharged → patient_discharged, error → error_state) while preserving every coalition, temporal operator and connective, which the rubric instructs
judges to accept but GPT-5.4/GPT-5.2 reject as “not a clearly grounded alias”. This
strictness is not self-serving: GPT-5.4 as a judge marks down the proprietary generations
too, scoring its own few-shot output at 0.634 where L LAMA gives 0.856, so the strong
proprietary models penalise even their own family and only the open-weight judge recovers their true accuracy. We therefore report headline accuracy under L LAMA -3.3-70B,
the most human-aligned judge and itself external to the evaluated systems. The choice is
robust: under the conservative six-judge mean the fine-tuned open-weight systems even
lead the proprietary baselines, and when human labels override the judges wherever an
item was audited the top cluster is unchanged; only the size of the open-weight margin
moves with the judge, shrinking to a tie under the human-aligned L LAMA.
Efficiency. We characterize efficiency through the accuracy–latency trade-off, plotted
in the technical appendix. The two fastest fine-tuned open-weight systems are also
among the most accurate: few-shot QWEN -3 B (1567 ms) and PHI 3 (1681 ms), both faster
than the proprietary baselines GPT-4.1 (1979 ms) and GPT-5.4 (2538 ms); few-shot
QWEN - CODER -7 B reaches the top open-weight accuracy (3338 ms), and fine-tuned
MISTRAL -7 B is slowest (4460 ms). The accuracy-latency frontier is therefore shared
between the fast fine-tuned open-weight systems and the marginally more accurate
few-shot proprietary baselines; since the open-weight models match them on accuracy
(Table 1) while running on-premises and, for the fastest two, at lower latency, they
remain preferable for local deployment. The proprietary latencies are network-timed
and only indicative across the API/local boundary. The Azure safety filter blocked only
two inputs (a Shakespeare quotation and one other), counted as incorrect; excluding
them leaves every system’s rank unchanged, so no conclusion hinges on provider-side
filtering.
Error analysis by ambiguity type. The failure modes cluster by linguistic phenomenon.
The dominant errors of the untuned open-weight models are syntactic: predictions
borrow CTL-style path quantifiers (e.g. AF p) for the coalition modality, introduce firstorder quantifiers and variables foreign to ATL/ATL∗ , or emit malformed coalitions,
all rejected by both exact match and the judges. Fine-tuning largely removes these

18

M. Aruta et al.
Judge vs. human n
Llama-3.3-70B
DeepSeek-V3.2
GPT-4.1
Gemma-2-27B
GPT-5.4
GPT-5.2

Agr.

Cohen’s κ

598 81.8% 0.59 (mod.)
598 73.7% 0.46 (mod.)
598 72.7% 0.44 (mod.)
598 59.4% 0.25 (fair)
598 56.9% 0.24 (fair)
598 50.7% 0.16 (slight)

Table 2: Judge reliability against the human audit. Agreement of each of the six LLM
judges with the consensus expert labels on the audited items; “Agr.” is the exact labelmatch rate and the κ interpretation follows Landis-Koch. Among the judges themselves,
mean pairwise Cohen’s κ = 0.49 (range 0.19-0.62; 65-91% raw agreement); adding the
human as a seventh rater gives Fleiss’ κ = 0.42. The open-weight L LAMA -3.3-70B
tracks humans most closely (well ahead of the substantially more recent and more
capable GPT-5.4 and GPT-5.2) so it serves as the headline judge, illustrating that judge
quality runs opposite to generator quality. Each judge is compared against the 598
audited predictions that carry a consensus expert label; one further audited prediction, on
which the annotators reached no consensus, is excluded (its case appears in the technical
appendix).

gross errors, accounting for the steep zero-shot-to-fine-tuned jump. The residual errors
concentrate on the ambiguity families: under quantifier-scope ambiguity the models
most often collapse the distributive and collective readings into one formula or return
only one of the two required; under VP ellipsis and Right Node Raising they fail to
reconstruct the shared objective for the second agent; and dislocation occasionally
yields a mis-attributed coalition. Temporal-operator substitutions (e.g. U for F) and
spurious or dropped negations occur across categories but are rare once a model is
fine-tuned. These patterns track the benchmark’s design intent: once surface syntax is
mastered, the discriminating difficulty is recovering the intended scope and distribution
of strategic ability, not lexical translation. The technical appendix makes this quantitative
on the 31 multi-reading (QSA) and 187 single-reading test items (a re-aggregation of
existing verdicts, no new labels). Single-reading accuracy is uniformly high (0.85-0.88),
but every system drops sharply on the multi-reading slice, which remains the hardest
phenomenon for all of them. Here no model class dominates: the strongest few-shot
proprietary baseline (GPT-5.4, 0.68) and the best fine-tuned open-weight model (QWEN CODER -7 B , 0.63) are comparable, while the smaller fine-tuned models lag ( QWEN -3 B
0.33, MISTRAL -7 B 0.27); with only 31 QSA items these differences are within noise
(binomial 95% CI ≈ ±0.17), so we read the slice as a qualitative contrast rather than
a ranking. Under the strictest judges the proprietary baselines instead collapse on this
slice, an artifact of their over-strict rejection of input-grounded predicate paraphrases
(documented in our judge-reliability analysis) rather than a failure to emit both readings,
and one the human-aligned headline judge does not share.
Discussion. Taken together, our experiments show that in-domain fine-tuning of small
open-weight models translates strategic requirements as accurately as strong few-shot

Translating Natural Language to Strategic Temporal Specifications via LLMs

19

proprietary baselines while keeping requirements on-premises; that open-weight models
also make the most reliable automatic judges of these translations, whereas the strongest
proprietary models judge worst by over-rejecting faithful paraphrases; and that exact
match alone is an inadequate metric. Complete tables, the training and decoding configuration, the computing infrastructure, and a reproducibility checklist appear in the
technical appendix and supplementary material.

7

Conclusions

We introduced an open-weight, open-source framework for translating natural-language
strategic requirements into well-formed ATL/ATL∗ specifications. We provided an
expert-curated dataset explicitly designed for the NL-to-ATL/ATL∗ task and covering
both simple requirements and five ambiguity families: right dislocation, left dislocation,
VP ellipsis, Right Node Raising, and Quantifier Scope Ambiguity. The dataset is approximately balanced with respect to ATL/ATL∗ temporal operators and provides a reusable
benchmark for training and evaluating models for strategic specification synthesis. We
also presented a hybrid framework running both cloud APIs and local open-weight
models with LoRA fine-tuning; and a multi-faceted evaluation protocol coupling normalized exact match with a human-validated LLM-as-a-judge. Our experiments show that
in-domain fine-tuning of small, locally deployable open-weight models (3-7B) translates
strategic requirements as accurately as strong few-shot proprietary baselines under the
most human-aligned judge; that exact match alone understates quality, since faithful
translations often differ syntactically from the reference; and that the automatic judges
must themselves be validated, since judge reliability runs opposite to generator capability,
the open-weight Llama-3.3-70B is the most human-aligned judge, while the strongest,
most recent proprietary models are the least reliable, over-rejecting faithful paraphrases
even of their own generations. Finally, the integration with VITAMIN shows how
natural-language strategic requirements can be connected to existing model-checking
workflows.
Limitations. Several limitations qualify these results. The benchmark, although expertvalidated, is curated rather than drawn from deployed industrial requirements, and is
English-only; transfer to in-the-wild specifications and other languages remains to be
demonstrated. We target ATL/ATL∗ , so requirements involving knowledge, beliefs, or
the more expressive constructs of Strategy Logic lie outside the present scope. Semantic
accuracy is measured by an LLM judge whose agreement with human experts (moderate
even for the best-aligned judge) is imperfect, so the absolute numbers are best read as
calibrated estimates rather than exact rates; we mitigate this with multiple independent
judges and a human-overridden ranking. Our reported confidence intervals, moreover,
reflect training-seed variation at a single canonical split; with only 218 test items, test-set
resampling adds uncertainty of order ±0.06 that these intervals do not capture, so they
are best read as a lower bound, a stratified k-fold evaluation, supported by our framework,
would tighten this estimate. Finally, equivalence is assessed by strategic-temporal intent
rather than by formal model checking, and the reported cross-environment latencies are
only indicative across the API/local boundary.

20

M. Aruta et al.

Future Work. This seminal study provides a springboard for several future research
directions. The main avenue concerns extending the dataset by releasing it publicly
to the formal methods community for their contribution, as well as broadening the
framework to more expressive strategic formalisms, such as Strategy Logic and its
fragments [22, 4, 3], or epistemic variants of ATL [17, 2, 18]. This would enable
translations involving knowledge, beliefs, and information flow in multi-agent systems.
Moreover, the released dataset opens the door to training domain-specialized models
potentially reducing reliance on post-hoc semantic validation.

Bibliography

[1] Alur, R., Henzinger, T.A., Kupferman, O.: Alternating-time temporal logic. Journal
of the ACM (JACM) 49(5), 672–713 (2002)
[2] Aminof, B., Murano, A., Rubin, S., Zuleger, F.: Prompt alternating-time epistemic
logics. KR 16, 258–267 (2016)
[3] Belardinelli, F., Jamroga, W., Kurpiewski, D., Malvone, V., Murano, A.: Strategy
logic with simple goals: Tractable reasoning about strategies. In: Proc. of IJCAI
2019. pp. 88–94. ijcai.org (2019)
[4] Cermák, P., Lomuscio, A., Murano, A.: Verifying and synthesising multi-agent
systems against one-goal strategy logic specifications. In: Proc. of AAAI. pp.
2038–2044. AAAI Press (2015)
[5] Chomsky, N.: Remarks on nominalization. In: Jacobs, R.A., Rosenbaum, P.S. (eds.)
Readings in English Transformational Grammar, pp. 184–221. Ginn, Waltham,
MA (1970)
[6] Clarke, E.M., Emerson, E.A.: Design and synthesis of synchronization skeletons
using branching time temporal logic. In: Workshop on logic of programs. pp. 52–71.
Springer (1981)
[7] Cosler, M., Hahn, C., Mendoza, D., Schmitt, F., Trippel, C.: nl2spec: Interactively
translating unstructured natural language to temporal logics with large language
models. In: CAV 2023. pp. 383–396. Springer (2023)
[8] Cosler, M., Schmitt, F., Hahn, C., Finkbeiner, B.: Iterative circuit repair against
formal specifications. arXiv preprint arXiv:2303.01158 (2023)
[9] Dettmers, T., Pagnoni, A., Holtzman, A., Zettlemoyer, L.: QLoRA: Efficient finetuning of quantized LLMs. In: Advances in Neural Information Processing Systems
(NeurIPS) (2023)
[10] Ferrando, A., Malvone, V.: VITAMIN: verification of A multi agent system. In:
AAMAS 2025. pp. 3023–3025. IFAAMAS (2025)
[11] Finkbeiner, B., Hahn, C., Rabe, M.N., Schmitt, F.: Teaching temporal logics to
neural networks. ArXiv abs/2003.04218 (2020), https://api.semanticscholar.org/
CorpusID:212633677
[12] Fodor, J.D., Sag, I.A.: Referential and quantificational indefinites. Linguistics and
Philosophy 5(3), 355–398 (1982)
[13] Frege, G.: On sense and reference. Translations from the philosophical writings of
Gottlob Frege 2, 56–85 (1892)
[14] Fuggitti, F., Chakraborti, T.: Nl2ltl–a python package for converting natural language (nl) instructions to linear temporal logic (ltl) formulas. In: AAAI 2023.
vol. 37, pp. 16428–16430 (2023)
[15] He, J., Bartocci, E., Nickovic, D., Isakovic, H., Grosu, R.: Deepstl - from english
requirements to signal temporal logic. In: ICSE 2022. pp. 610–622. ACM (2022)
[16] Hu, E.J., Shen, Y., Wallis, P., Allen-Zhu, Z., Li, Y., Wang, S., Wang, L., Chen, W.:
LoRA: Low-rank adaptation of large language models. In: International Conference
on Learning Representations (ICLR) (2022)

22

M. Aruta et al.

[17] Jamroga, W., van der Hoek, W.: Agents that know how to play. Fundam. Informaticae 63(2-3), 185–219 (2004), http://content.iospress.com/articles/fundamentainformaticae/fi63-2-3-05
[18] Jamroga, W., Malvone, V., Murano, A.: Reasoning about natural strategic ability.
In: Proceedings of the 16th Conference on Autonomous Agents and MultiAgent
Systems. pp. 714–722 (2017)
[19] Kulkarni, A.N., Liu, A., Gaglione, J.R., Fried, D., Topcu, U.: Dynamic coalition structure detection in natural language-based interactions. arXiv preprint
arXiv:2502.16339 (2025)
[20] Maler, O., Nickovic, D.: Monitoring temporal properties of continuous signals.
In: International symposium on formal techniques in real-time and fault-tolerant
systems. pp. 152–166. Springer (2004)
[21] Mendoza, D., Hahn, C., Trippel, C.: Translating natural language to temporal
logics with large language models and model checkers. In: 2024 Formal Methods
in Computer-Aided Design (FMCAD). pp. 1–11. IEEE (2024)
[22] Mogavero, F., Murano, A., Perelli, G., Vardi, M.Y.: Reasoning about strategies: On
the model-checking problem. ACM Trans. Comput. Log. 15(4), 34:1–34:47 (2014).
https://doi.org/10.1145/2631917, https://doi.org/10.1145/2631917
[23] Nayak, A., Timmapathini, H.P., Murali, V., Ponnalagu, K., Venkoparao, V.G., Post,
A.: Req2spec: Transforming software requirements into formal specifications using
natural language processing. In: REFSQ 2022. pp. 87–95. Springer (2022)
[24] Pnueli, A.: The temporal logic of programs. In: 18th annual symposium on foundations of computer science (sfcs 1977). pp. 46–57. ieee (1977)
[25] Reinhart, T.: Quantifier scope: How labor is divided between qr and choice functions. Linguistics and Philosophy 20(4), 335–397 (1997)
[26] Rizzi, L.: The fine structure of the left periphery. In: Haegeman, L. (ed.) Elements
of Grammar, pp. 281–337. Kluwer, Dordrecht (1997)
[27] Russell, B.: On denoting. Mind 14(56), 479–493 (1905)
[28] Russell, B.: The philosophy of logical atomism. The Monist 29(1), 32–63 (1919).
https://doi.org/10.5840/monist191929120
[29] de Saussure, F.: Course in General Linguistics. Duckworth, London ([1916] 1983),
(trans. Roy Harris)
[30] Shoham, Y., Leyton-Brown, K.: Multiagent systems: Algorithmic, game-theoretic,
and logical foundations. Cambridge University Press (2008)
[31] Small, S.L., Cottrell, G.W., Tanenhaus, M.K. (eds.): Lexical Ambiguity Resolution:
Perspective from Psycholinguistics, Neuropsychology and Artificial Intelligence.
Elsevier (2013)
[32] Wang, Z., Jiang, J., Zhou, H., Zheng, W., Zhang, X., Bansal, C., Yao, H.:
Verifiable format control for large language model generations. arXiv preprint
arXiv:2502.04498 (2025)
[33] Wooldridge, M.: An introduction to multiagent systems. John wiley & sons (2009)
[34] Wu, Y., Jiang, A.Q., Li, W., Rabe, M., Staats, C., Jamnik, M., Szegedy, C.: Autoformalization with large language models. Advances in neural information processing
systems 35, 32353–32368 (2022)
[35] Zrelli, R., Misson, H.A., Ben Attia, M., Gohring de Magalhaes, F., Shabah, A.,
Nicolescu, G.: Automatic translation of natural language requirements into ctl spec-

Translating Natural Language to Strategic Temporal Specifications via LLMs

23

ifications using large language models: A multi-approach evaluation⋆. Available at
SSRN 5334216

A

Technical Appendix

The syntactic trees in this appendix employ X-bar theoretic structures to map natural
language sentences to ATL/ATL∗ formulas. Some trees use representational conventions
that prioritize transparent scope and argument structure for translation purposes, rather
than strictly derivational syntactic analyses. Therefore, we explicitly flag them as interpretive devices for the syntax-semantics interface. These conventions do not affect the
empirical coverage of the test suite, which is designed to probe whether models correctly
recover logical form from surface form.
A.1

Example 1: Quantifier Scope Ambiguity Surface Structure

Example 1 (Surface structure). Consider the sentence:
Every rover can guarantee that it will never enter a hazardous area.
The sentence contains two quantificational expressions: the universal DP every rover and
the indefinite DP a hazardous area. This gives rise to two possible semantic readings, (i)
a surface-scope reading and (ii) an inverse-scope reading.

A.2

Example 2: Surface-Scope Interpretation

Example 2 (Surface-scope interpretation: ∀ > ∃). Under the surface-scope interpretation, the universal quantifier takes wider scope than the existential quantifier. Informally,
the reading is: "for every rover, there is a possibly different hazardous area such that the
rover can guarantee that it will never enter it".

A.3

Example 3: Inverse-Scope Interpretation

Example 3 (Inverse-scope interpretation: ∃ > ∀). Under the inverse-scope interpretation,
the indefinite DP receives wider semantic scope than the universal DP. Informally, the
reading is: "there is a hazardous area such that every rover can guarantee that it will
never enter that same area".
The tree in Figure 7 employs a scope-marking convention rather than a syntactic
derivation. The indefinite DP "a hazardous area" is shown TP-adjoined to indicate its
wide-scope existential interpretation, not to assert a literal movement operation. This
representation is compatible with analyses in which indefinites receive exceptional scope
via choice functions [25] or referentiality [12], without violating island constraints on
QR. It should not be interpreted as a claim about syntactic derivation.

24

A.4

M. Aruta et al.

Example 4: VP-Ellipsis under Sentential Coordination

Example 4 (VP-ellipsis). Consider the sentence:
The captain can guarantee that at the next step possession will be recovered, and
the midfielder can too.
The second conjunct contains an elliptical VP. The phrase can too must be interpreted by
recovering the full VP from the first conjunct. Consequently, the ATL/ATL∗ translation
must duplicate the strategic-temporal objective for the second agent.
The corresponding translation reconstructs the elided material before formalization:
⟨⟨Captain⟩⟩X possession_recovered ∧ ⟨⟨M idf ielder⟩⟩X possession_recovered.
Thus, the example tests whether a model can recover omitted material and duplicate the
full strategic-temporal objective, rather than translating only the overt surface string.
A.5

Example 6: Right Dislocation

Example 5 (Right dislocation). Consider the sentence:
They can eventually ensure the game ends, the players.
The NP the players appears at the right periphery of the matrix clause, outside its
canonical argument position. In conformity with X-bar theory’s binary-branching requirement, the dislocated element is represented as a right-adjunct: the outer TP has
exactly two daughters, the inner TP (the base clause) and the right-adjoined DPi , so that
no node carries more than two immediate children. The subject pronoun they occupies the
base-generated subject position and is coreferential with the dislocated NP (co-indexed
as DPi ). The adverb eventually adjoins to VP, itself producing a binary VP-over-VP
adjunction structure.

A.6

Example 7: Left Dislocation

Example 6 (Left dislocation). Consider the sentence:
The vending machine, Mary can ensure it will work.
The DP the vending machine is displaced to the left periphery of the clause, occupying
Spec,TopP in the cartographic analysis of the left periphery [26]. A resumptive pronoun
it fills the canonical argument position within the embedded complement of ensure,
co-indexed with the topic DPi . Binary branching is satisfied throughout: TopP branches
into Spec and Top′ ; Top′ branches into Top◦ and TP; and so on down every projection.

Translating Natural Language to Strategic Temporal Specifications via LLMs

A.7

25

Example 8: Right Node Raising

Example 7 (Right Node Raising). Consider the sentence:
Bob has, but Albert has not, a strategy to ensure that the vending machine is
always operative.
The DP a strategy to ensure that the vending machine is always operative is shared
between two coordinated TPs. In conformity with X-bar theory’s binary-branching
requirement, the shared element is represented as a right-adjunct to CoordP: the outer
CoordP has exactly two daughters, the inner CoordP (the coordinate structure proper)
and the right-adjoined DPj , so that no node carries more than two immediate children.
Each conjunct contains a gap in object position, marked by trace tj . To reflect the formal
syntax of the second conjunct where the verb precedes negation (has not), the verb has
is raised to T in both conjuncts, leaving a trace tv heading the VP. The negation not
heads a NegP below T′ . The internal structure of the complex shared DP is omitted for
readability.

B

Model-Checker Integration Interface

To make the end-to-end workflow concrete, Figure 12 shows the natural-language-toATL∗ translation surfaced directly inside the VITAMIN model checker. A user enters a
strategic requirement in natural language; the translation service returns a well-formed
ATL/ATL∗ formula that is parsed by the same front-end used for verification, so that
only syntactically valid specifications enter the model-checking phase.

C

Relevance to the Dataset

These examples illustrate why ambiguity-aware NL-to-ATL/ATL∗ translation cannot be
reduced to direct keyword substitution. Quantifier scope ambiguity may require multiple
admissible formal outputs, while VP-ellipsis requires reconstruction of omitted material
before translation. Similar considerations apply to right dislocation, left dislocation,
and Right Node Raising. In all cases, the resulting formula must preserve the intended
scope relations among strategic modalities, temporal operators, Boolean connectives,
and atomic propositions.

D

Translation-and-Evaluation Algorithm

Algorithm 1 details the end-to-end translation-and-evaluation loop that the nl2atl
architecture (Figure 1 in the main text) realizes: it draws a fixed stratified split, fine-tunes
each open-weight model on the training split (skipped for the API baselines), generates a
prediction for every test requirement under greedy decoding, and scores each prediction
with the two-tier exact-match-then-judge protocol before aggregating the per-prediction
verdicts over seeds.

26

M. Aruta et al.

Algorithm 1: NL-to-ATL∗ Translation and Evaluation
Require: Dataset D, model config M , training seeds S
Ensure: Raw predictions P, per-prediction verdicts V, and aggregated accuracy
1: (Dtr , Dte ) ← S TRATIFIED S PLIT(D) {fixed canonical split; few-shot exemplars held out}
2: Instantiate the inference backend for M via the Model Abstraction Layer
3: P ← ∅; V ← ∅ {raw predictions; per-prediction verdicts}
4: for all training seed s ∈ S do
5:
Ms ← F INE T UNE(M, Dtr , s) with LoRA {skipped for API baselines}
6:
for all r ∈ Dte do
7:
P ← B UILD P ROMPT(r, M ) {system prompt + optional few-shot}
8:
ϕ̂ ← I NFER(P, Ms ) {greedy decoding; local or API backend}
9:
P ← P ∪ {(r, ϕ̂, s, metadata)}
10:
end for
11: end for
12: for all (r, ϕ̂, s) ∈ P with gold set Φref do
13:
if E XACT M ATCH(ϕ̂, Φref ) then
14:
correct ← true
15:
else
16:
correct ← LLMJ UDGE(ϕ̂, Φref )
17:
end if
18:
V ← V ∪ {(r, s, correct)} {store verdict for aggregation}
19: end for
20: accuracy ← AGGREGATE(V, S) {mean over seeds with dispersion}
21: return P, V, and accuracy

E

Experimental Configuration

E.1

Computing Infrastructure and Software

All local fine-tuning and inference were run on Linux compute nodes equipped with
NVIDIA A100 GPUs, dispatched as independent jobs through a SLURM-managed
cluster. The proprietary baselines and the LLM judges were accessed through the Azure
OpenAI service. The framework is implemented in Python (≥ 3.10) and released under
the MIT license. The experiments build, among others, on PyTorch 2.10, Hugging
Face Transformers 5.0, PEFT 0.18 (low-rank adaptation), bitsandbytes 0.49 (4-bit
quantization), TRL 0.27 (supervised fine-tuning), Accelerate 1.12, Datasets 4.5, and
scikit-learn 1.7. The released repository pins an exact version for every dependency,
and the per-node CPU and memory specifications are recorded in the accompanying
environment manifest.
E.2

Model Versions and Endpoints

Every open-weight base checkpoint is pinned to an exact Hugging Face commit
revision (Table 3), and the released configuration records these revisions so that
fine-tuning and inference reproduce the same weights. The proprietary baselines
and four of the six LLM judges are Azure OpenAI deployments, queried with

Translating Natural Language to Strategic Temporal Specifications via LLMs

27

API version 2024-08-01-preview at temperature 0 during June 2026. The
generator deployments resolved to the dated snapshots gpt-4.1-2025-04-14
and gpt-5.4-2026-03-05, and these two models also serve as judges; the
other two Azure judges resolved to gpt-5.2-2025-12-11 (GPT-5.2) and the
deployed model version DeepSeek-V3.2. The remaining two judges are openweight and run locally at 4-bit precision like the open-weight generators: G EMMA 2-27B (google/gemma-2-27b-it, revision aaf20e6b) and L LAMA -3.3-70B
(meta-llama/Llama-3.3-70B-Instruct, revision 6f6073b4).

Model

Hugging Face checkpoint

Revision

qwen-3b
Qwen/Qwen2.5-3B-Instruct
aa8e7253
phi3
microsoft/Phi-3.5-mini-instruct
2fe19245
qwen-coder-7b Qwen/Qwen2.5-Coder-7B-Instruct c03e6d35
mistral-7b
mistralai/Mistral-7B-Instruct-v0.3 c170c708

Table 3: Pinned open-weight base checkpoints and their exact Hugging Face
commit revisions (short hashes). The proprietary generators (GPT-4.1, GPT-5.4)
(which also serve as two of the six LLM judges) and the additional Azure judges
(D EEP S EEK -V3.2, GPT-5.2) are Azure OpenAI deployments queried at API version
2024-08-01-preview; these resolved to snapshots gpt-4.1-2025-04-14,
gpt-5.4-2026-03-05, and gpt-5.2-2025-12-11, while D EEP S EEK V3.2 is identified by its model version. The other two judges, the openweight G EMMA -2-27B (google/gemma-2-27b-it) and L LAMA -3.3-70B
(meta-llama/Llama-3.3-70B-Instruct), are run locally like the open-weight
generators above.

E.3

Data Splits and Seeds

The gold dataset is partitioned into stratified training/validation/test sets in a 70/10/20
ratio, stratified on formula structure (single- versus multi-reading items). The split
seed is decoupled from the training seed and fixed at 42 for the canonical split used
for all headline numbers; each fine-tuned configuration is then repeated over three
training seeds (42, 43, 44), and accuracy is reported as the seed mean with a 95%
confidence interval. These intervals quantify sensitivity to the training seed at the fixed
canonical test split and therefore do not capture test-set sampling variance; for a binomial
proportion at the observed accuracies, that component is on the order of ±0.06 over
the 218 test items, so the seed intervals understate total uncertainty. The orchestrator
additionally supports stratified k-fold cross-validation with shared folds, which estimates
split-induced variance directly; we report the canonical single-split numbers as the
headline and leave a full k-fold sweep across all configurations (which multiplies finetuning cost by the number of folds) to future runs. The curated few-shot exemplars
are held out of every split so that no prompting example can leak into evaluation.
Decoding is deterministic (greedy, with sampling disabled) and emits up to 256 new

28

M. Aruta et al.

tokens for local models; Azure calls are issued at temperature 0. Only the training split
is augmented: each training instance is duplicated once with a templated paraphrase
of its natural-language input - a single synonym substitution drawn from a fixed list of
temporal and strategic phrasings (for example, “sooner or later” → “eventually” or “can
guarantee that” → “can ensure that”) - while its gold formula is left unchanged. With
an augmentation factor of two this doubles the training data (the original instance plus
one paraphrase); the validation and test splits are used verbatim, so augmentation cannot
introduce train/test leakage.

E.4

Training and LoRA Hyperparameters

All open-weight models are fine-tuned with low-rank adapters (LoRA) for 8 epochs
using the paged 8-bit AdamW optimizer, a cosine schedule with a 0.1 warmup ratio,
peak learning rate 1 × 10−4 , weight decay 0.01, gradient clipping at 0.3, bf16 precision,
and gradient checkpointing; the maximum sequence length is 1536 tokens. Table 4 lists
the per-model adapter and batching settings. LoRA adapters are applied to the attention
projections and the MLP projections of each architecture, and every base checkpoint
is pinned to an exact revision in the released configuration. The proprietary baselines
(GPT-4.1, GPT-5.4) are API-only and are not fine-tuned: their weights are closed, and
the modest in-domain data available is insufficient to fine-tune models at their scale
reliably, so they are evaluated zero- and few-shot.

Model

4-bit LoRA r LoRA α Dropout Batch × Acc.

mistral-7b
yes
qwen-3b
no
phi3
no
qwen-coder-7b yes

32
64
32
64

64
128
64
128

0.05
0.05
0.05
0.05

2 × 16
8×4
6×6
4×8

Table 4: Per-model fine-tuning configuration. All models share the training schedule
described in the text and a maximum sequence length of 1536 tokens. “Batch × Acc.”
denotes the per-device batch size times the gradient-accumulation steps.

F

Additional Quantitative Results

This section reports the robustness check and fine-grained breakdowns referenced from
the experiments in the main paper: the conservative six-judge accuracy (Table 5), the
decomposition of judged accuracy into its exact-match floor and judge-recovered fraction
(Figure 13), accuracy split by ambiguity type (Table 6), and the accuracy–latency tradeoff (Figure 14).

Translating Natural Language to Strategic Temporal Specifications via LLMs
Baseline

Fine-tuned

ZS

FS

ZS

FS

Proprietary (Azure API)
gpt-4.1
API 0.438 0.623
gpt-5.4
API 0.445 0.681

–
–

–
–

0.629 ±.04
0.667 ±.04
0.707 ±.02
0.716 ±.02

0.665 ±.05
0.692 ±.02
0.728 ±.02
0.731 ±.02

Model

Size

Open-weight (local)
mistral-7b
7B
qwen-3b
3B
phi3
3.8B
qwen-coder-7b 7B

0.115
0.070
0.147
0.184

0.223
0.265
0.293
0.356

29

Table 5: Robustness check (six-judge mean). Semantic accuracy averaged over all
six LLM judges and over seeds, a complement to the human-aligned primary results in
the main paper (Table 1). Folding the stricter judges into the mean (down to GPT-5.2
at Cohen’s κ = 0.16 against humans) lowers every score and slightly reorders the top:
the fine-tuned QWEN - CODER -7 B (0.731) and PHI 3 (0.728) edge above the strongest
few-shot proprietary baseline (GPT-5.4, 0.681) by a small margin that is significant on
shared items (QWEN - CODER -7 B ∆ = 0.052, paired bootstrap 95% CI [0.004, 0.102],
randomization p = 0.03). Under the single most human-aligned judge of Table 1 (which
is also the most lenient) this margin vanishes to a tie (∆ = −0.009, p = 0.71); it reflects
the strict judges’ documented over-rejection of the proprietary baselines’ faithful inputgrounded paraphrases, not a true quality gap, so the honest reading is parity. Fine-tuned
cells show the 95% confidence interval over three training seeds; the local baselines are
single greedy runs (deterministic, hence exactly reproducible), whereas the proprietary
API baselines, though queried at temperature 0, are not bit-for-bit deterministic, so their
single-run point estimates carry a run-to-run variance that we do not quantify. ZS/FS
denote zero-/few-shot prompting; best per column in bold.

G

Prompting and Few-Shot Exemplars

All systems share a fixed prompting setup, identical across models and prompting
conditions; the verbatim templates ship with the released code. We summarize their
content here.
G.1

Translation Prompt

The system prompt casts the model as an ATL/ATL∗ expert and requires it to return only
formula text. It fixes:
– Syntax. The coalition modality «A» or «A,B»; the temporal operators X, F, G (unary)
and U (binary, written p U q); the Boolean operators !, &&, ||, ->; PASCAL C ASE
agent and coalition names; and snake_case atomic propositions.
– Scope. The strategic operator scopes over the whole formula that follows it and
is kept separate from the temporal operator it governs, e.g. «Machine»G(paid

30

M. Aruta et al.
System
GPT-4.1 (fs)
GPT-5.4 (fs)
MISTRAL -7 B (ft+fs)
QWEN -3 B (ft+fs)
PHI 3 (ft+fs)
QWEN - CODER -7 B (ft+fs)

Single-reading QSA
(n=187)
(n=31)
0.88
0.88

0.58
0.68

0.85
0.88
0.87
0.88

0.27
0.33
0.49
0.63

Table 6: Accuracy on the 187 single-reading versus the 31 multi-reading (quantifierscope ambiguity, QSA) test items, under the headline Llama-3.3-70B judge, for the
headline systems (proprietary few-shot baselines; fine-tuned few-shot open-weight models; ft+fs = fine-tuned + few-shot). Multi-reading items are the rare, hardest cases that
require emitting both the distributive and the collective reading. Single-reading accuracy
is uniformly high (0.85–0.88), but every system drops sharply on the QSA slice, where
no model class dominates: the strongest few-shot proprietary baseline (GPT-5.4, 0.68)
and the best fine-tuned open-weight model (QWEN - CODER -7 B, 0.63) handle it comparably, while the smaller fine-tuned models lag (0.27–0.33). The QSA slice has only 31
items (a binomial 95% confidence interval is ≈ ±0.17), so it supports this qualitative
contrast but not a fine ranking. Under the strictest judges the proprietary baselines instead
score near zero on this slice; that collapse is an artifact of those judges rejecting their
input-grounded predicate paraphrases (our judge-reliability analysis in the main paper),
not a failure to emit both readings. This breakdown reuses the existing judged verdicts;
no additional labeling was performed.

-> ticket_printed), not «Machine»(G paid -> ticket_printed).
Inability is expressed by negating the strategic operator (!«Y»F goal), not the
objective.
– Targeted ambiguities. VP ellipsis: repeat the recovered formula for the second agent.
Right Node Raising: attach the shared right-peripheral objective to both conjuncts.
Quantifier-scope ambiguity: output all admissible readings, one per line, never fusing
two readings into one formula; a distributive reading ascribes the ability to each agent
separately and a collective reading to the coalition jointly.
– Output discipline. Emit only the formula(s), one per line, with no explanations,
Markdown, labels, or trailing prose.
G.2

Few-Shot Exemplars

In the few-shot condition a fixed pool of seven curated exemplars is prepended to the
prompt; these inputs are held out of every train/validation/test split, so they never leak
into evaluation. Each exemplar targets a distinct phenomenon:
– Collective ability (right dislocation). “They can guarantee that at the next step the alarm will
be sent, the surveillance system and the operator.”
⇒ «System,Operator»X alarm_sent

Translating Natural Language to Strategic Temporal Specifications via LLMs

31

– Left dislocation. “The gate, the machine can guarantee that it will open at the next step.”
⇒ «Machine»X gate_open
– VP ellipsis. “Robot number 1 has a strategy to ensure that eventually position 3 holds, and
robot number 2 does too.”
⇒ «Robot1»F pos3 && «Robot2»F pos3
– Quantifier-scope ambiguity (two required readings). “Every robot can guarantee that it will
eventually reach a safe spot.”
⇒
«Robot1»F at_safe_spot_1 && «Robot2»F at_safe_spot_2 &&
«Robot3»F at_safe_spot_3
and «Robot1,Robot2,Robot3»F at_safe_spot
– Ability asymmetry. “The diplomatic cable system can, but the encryption gateway cannot,
guarantee that classified cables will never be routed publicly.”
⇒ «DiplomaticCableSystem»G !classified_cables_routed_publicly
&& !«EncryptionGateway»G !classified_cables_routed_publicly
– Simple eventuality. “The user can guarantee that sooner or later the ticket will be printed.”
⇒ «User»F ticket_printed
– Nested, literary input. “If we do not wish to fight, we can prevent the enemy from engaging
us. . . ” (adapted from Sun Tzu).
⇒ «We»(!wish_to_fight -> F (throw_something_odd_in_his_way &&
G !enemy_engages_us))

With the count left unset, every exemplar is shown in a fixed order; a smaller count
selects a reproducible random subset and is used only for ablations.
G.3

LLM-Judge Prompt

All six judges (DeepSeek-V3.2, GPT-4.1, GPT-5.2, GPT-5.4, Gemma-2-27B, and Llama3.3-70B) use a single fixed prompt (version v1.4) that casts the model as an adjudicator of
ATL/ATL∗ faithfulness beyond exact string matching. It restates the syntax conventions
above and applies an explicit rubric.
– Accept: harmless whitespace and redundant parentheses; commutative reordering
of && or || when the same operands stay under the same strategic, temporal, and
Boolean scope; and renamed predicates or agents only when they are clear aliases
grounded in the input.
– Anyp -> q as !p || q), contraposition, De Morgan, double-negation, idempotence, distributivity, or biconditional rewrites; any change in a temporal operator
or its replacement by a temporal-logic equivalent (e.g. F p as true U p, G p as
!F !p); any change of coalition, including distributive versus collective ability; any
change of temporal or strategic scope, implication direction, or polarity; turning a
conjunction into a disjunction or vise versa; and any omitted or extraneous condition.
For ambiguous items it rejects predictions that return only one of the jointly required
readings or that collapse them into a single conjunction.
– Output and robustness. The judge returns a single machine-parseable JSON object,
{"correct": "yes" | "no", "reasoning": "..."}, and is calibrated
with eight worked accept/reject examples (covering parenthesization, commutativity,

32

M. Aruta et al.

operator rewrites, QSA multiplicity, and temporal-operator and coalition errors). To
resist prompt injection, it is instructed to treat the input, gold output(s), and prediction
as data and to ignore any instructions embedded inside them.
Verdicts are cached per judge identity, so a judge is never queried twice on an identical
(input, gold, prediction) triple, while the judges remain independent.

H

Human-Annotation Disagreements and Their Adjudication

Of the 599 audited predictions, the two expert annotators initially diverged on three. In
all three the stricter annotator judged the prediction incorrect while the second judged it
correct. The annotators then deliberated and reached agreement on two of the three (D2
and D3 below), folding those labels back into the reference set; the third (D1) resisted
consensus and is retained here as a genuine unresolved disagreement rather than forced
to a label. Both reconciled cases were settled in favour of the permissive reading (the
annotators agreed the prediction was faithful) even though the automated judges had
almost all called these two predictions incorrect (unanimously across the six judges for
D2, and four-of-six for D3, where GPT-4.1 and the human-aligned L LAMA -3.3-70B had
sided with the permissive annotator). On these borderline items the human audit therefore
overturns an over-strict tendency the judges share, rather than merely confirming them;
even the most human-aligned judge, L LAMA -3.3-70B, shared this over-strict reading
on D2, though it had already sided with the experts on D3. The case left open, D1, is
by contrast the item on which all six judges agree the prediction is incorrect, yet the
annotators could not settle whether an unresolved pronominal coalition and a predicate
that absorbs the agent name still count as a faithful rendering. Each entry below gives
the natural-language input, the gold formula, the model prediction, the verdicts (with
any annotator note), and the adjudication outcome. With the two reconciled labels added
and the single open case excluded, the human-as-reference comparison rests on 598
consensus labels.
– D1. Pronominal coalition vs. bundled predicate (GPT-5.4, zero-shot baseline; item ex677).
Input: “It can guarantee that invalid badges will never open the staff entrance, the badge reader.”
Gold: «BadgeReader»G !invalid_badges_open_staff_entrance
Prediction:
«It»G(!invalid_badges_open_staff_entrance_badge_reader)
Annotator 1 (incorrect): “prediction uses «It» instead of «BadgeReader» and bundles
badge_reader into the predicate.”
Annotator 2: correct (no note). All six judges: incorrect.
The dispute is whether an unresolved pronoun coalition and a proposition that swallows the
agent name still count as a faithful rendering. Adjudication: unresolved—the annotators could
not converge after discussion, so this item is kept as a genuine disagreement and excluded from
the human-as-reference set.
– D2. Reversed until operands (QWEN - CODER -7 B, fine-tuned, zero-shot; item ex992).
Input: “The help desk can guarantee that . . . the request will remain pending until the missing
detail is supplied, the account will remain limited until identity is checked, and the case will
remain open until the resolution is confirmed.”
The prediction shares the gold’s prefix «HelpDesk»(X user_notified && G

Translating Natural Language to Strategic Temporal Specifications via LLMs

33

ticket_traceable && ...) and differs only in the three U (until) clauses:
Gold:
(request_pending U missing_detail_supplied) &&
(account_limited U identity_checked) && (case_open U
resolution_confirmed)
Prediction:
(missing_detail_supplied U request_resolved) &&
(identity_checked U account_limited) && (resolution_confirmed
U case_open)
Annotator 1 (incorrect): “scoping error: U operands are wrong.” Annotator 2: correct (no
note). All six judges: incorrect.
Every U has its two operands transposed (and one predicate altered), which annotator 1 read as
inverting the temporal commitment; the dispute is how strictly operand order must be enforced.
Adjudication: after discussion the annotators agreed the prediction is faithful (correct),
overturning the stricter initial label and the six judges’ unanimous incorrect verdict.
– D3. Predicate abbreviation and line-separated conjuncts (MISTRAL -7 B, few-shot baseline;
item ex462).
Input: “The pharmacy interface can guarantee that the dispense request remains deferred until
the interaction screen is cleared, and the medication safety service can too.”
Gold:
«PharmacyInterface»(dispense_request_deferred U
interaction_screen_cleared)
&& «MedicationSafetyService»(dispense_request_deferred U
interaction_screen_cleared)
Prediction: the same two coalitions with dispense_request_deferred abbreviated to
request_deferred and emitted on two separate lines rather than joined by &&.
Annotator 1: incorrect (no note). Annotator 2: correct (no note). Judges: incorrect, except
GPT-4.1 and the human-aligned L LAMA -3.3-70B (correct).
The dispute is whether an abbreviated proposition and an implicit (line-break) conjunction
preserve the intended meaning. Adjudication: after discussion the annotators agreed the
prediction is faithful (correct); the abbreviation and line-break conjunction were accepted
as meaning-preserving, a call that, among the judges, only GPT-4.1 and the human-aligned
L LAMA -3.3-70B had made.

These cases show that the “correctness” of a strategic–temporal translation is not always
single-valued at the margins: predicate aliasing, implicit coreference, operand order,
and the syntactic marking of conjunction all sit on a boundary where expert judgment
legitimately differs. Deliberation resolved two of the three, but in both the experts
ultimately accepted a prediction that the LLM judges had rejected, and one case remains
genuinely open. This is precisely what motivates our two-tier protocol (reporting the
deterministic exact-match floor separately, using six independent judges, and validating
them against a human audit) rather than treating any single verdict as ground truth.

34

M. Aruta et al.

Quantifier Scope Ambiguity — Surface Structure
CP
C′
C

TP
T′

∅ DPi
D′
D

T
NP

every N

VP

can V′
V

CP

rover guarantee C′
C

TP
T′

that DP
it T

NegP

will Neg′
Neg VP
never V′
V

DPj

enter D′
D
a AP

NP
N

hazardous area

Fig. 5: Surface structure for a quantifier scope ambiguity involving a universal DP and
an indefinite DP.

Translating Natural Language to Strategic Temporal Specifications via LLMs

35

Quantifier Scope Interpretation 1: ∀ > ∃ — Surface Scope
CP
C′
C
∅ DPi

TP
TP
T′

every rover DP
ti T

VP

can V′
V

CP

guarantee C′
C

TP
T′

that DP
it T

NegP

will Neg′
Neg

VP

never DPj

VP

a hazardous area V′
V

DP

enter tj

Fig. 6: Surface-scope interpretation, where the universal DP outscopes the indefinite DP.

36

M. Aruta et al.

Quantifier Scope Interpretation 2: ∃ > ∀ — Inverse Scope
CP
C′
C

TP

∅ DPj

TP

a hazardous area DPi

TP
T′

every rover DP
ti T

VP

can V′
V

CP

guarantee C′
C

TP
T′

that DP
it T

NegP

will Neg′
Neg VP
never V′
V

DP

enter tj

Fig. 7: Inverse-scope interpretation, where the indefinite DP receives wider semantic
scope than the universal DP.

Translating Natural Language to Strategic Temporal Specifications via LLMs

37

VP-Ellipsis
CoordP
Coord′

TP1
DP

T′

Coord

TP2
T′

The captain T VPi and DP
can V′
V

the midfielder T VP
can ei

CP

guarantee C′
C

TP

that PP

TP
T′

at the next step DP
possession T

VP

will be recovered

Fig. 8: VP-ellipsis under sentential coordination. The elided VP in the second conjunct
is represented as an indexed empty category ei , co-indexed with the antecedent VPi in
the first conjunct. This notation indicates identity of interpretation without commitment
to the theoretical mechanism (deletion vs. pro-form).

38

M. Aruta et al.

Right Dislocation
TP
DPi

TP

[right-adjoined]

T′

DPi

D′
they T

VP
D NP

can AdvP

VP

Adv

′

the N
V

players
eventually V

CP

ensure C′
C

TP

∅ DP
D′

T′
T VP

D NP ∅ V′
the N
game

V
ends

Fig. 9: Right dislocation via right-adjunction. The outer TP has exactly two daughters:
the inner TP (the base clause) and the right-adjoined DPi the players (in green). The
resumptive subject they and the dislocated NP share index i. The adverb eventually
adjoins to VP, yielding a VP-over-VP binary structure.

Translating Natural Language to Strategic Temporal Specifications via LLMs

39

Left Dislocation
TopP
Top′

DPi
D′

Top

TP
T′

D NP ∅ DP
the N
vending
machine

Mary T

VP

can V′
V

CP

ensure C′
C

TP

∅ DPi
it T

T′
VP

will V′
V
work

Fig. 10: Left dislocation: the vending machine (DPi , in amber) occupies Spec,TopP
in the left periphery. The resumptive pronoun it (DPi ) within the embedded clause is
co-indexed with the topic. Top◦ is phonologically null (∅). All nodes branch at most
binary.

40

M. Aruta et al.

Right Node Raising
CoordP
DPj

CoordP

[right-adjoined / shared]

Coord′

TP1

D′
DP

T

′

Coord

TP2
D NP

Bob T

′

VP but DP

T

a
has V

′

Albert T

V DP
tv

tj

N

NegP

strategy
has Neg′ to ensure . . .
Neg VP
V′

not

V DP
tv

tj

Fig. 11: Right Node Raising via right-adjunction. The shared DP is represented as rightadjoined to CoordP to maintain binary branching while ensuring the ATL translation
associates the objective with both conjuncts. This is a representational convention for the
syntax-semantics interface, not a syntactic derivation. The traces tj in object position
mark interpretive gaps; no movement operation is claimed.

Translating Natural Language to Strategic Temporal Specifications via LLMs

41

Fig. 12: Natural-language to ATL⋆ translation surfaced inside the GEN VITAMIN interface.

Fig. 13: Accuracy decomposition (Llama-3.3-70B judge). Semantic accuracy under
the headline judge split into the deterministic exact-match floor (blue) and the additional
fraction recovered by the LLM judge (orange), for each headline system (proprietary fewshot baselines; open-weight fine-tuned few-shot). The judge-recovered share (annotated)
is largest for the proprietary baselines (up to 46% for GPT-4.1 few-shot) and smaller
for the fine-tuned open-weight systems (23–29%), whose outputs more often match the
reference surface form. Exact match alone would substantially understate the quality of
every system.

42

M. Aruta et al.

Fig. 14: Semantic accuracy (under the headline Llama-3.3-70B judge) versus mean
inference latency. Open-weight models are circles, proprietary API baselines diamonds;
the dashed line is the Pareto frontier, which under the human-aligned judge is shared:
the few-shot proprietary baselines (GPT-5.4, GPT-4.1) occupy the high-accuracy end
and the fast fine-tuned open-weight systems (PHI 3, QWEN -3 B) the low-latency end,
while the most accurate open-weight system (QWEN - CODER -7 B) sits just off the frontier,
dominated by GPT-5.4. API latency is network-timed and only indicative across the
API/local boundary; accuracy is comparable throughout.



==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

